$\alpha$-Mutual Information for the Gaussian Noise Channel

In this paper, we study Sibson's $\alpha$-mutual information in the context of the additive Gaussian noise channel. While the classical case $\alpha = 1$ is well understood and admits deep connections to estimation-theoretic quantities, such as the minimum mean-square error (MMSE) and Fisher information, many of the corresponding structural properties for general $\alpha$ remain less explored. Our goal is to develop a systematic understanding of $\alpha$-mutual information in the Gaussian noise setting and to identify which properties extend beyond the Shannon case. To this end, we establish several regularity properties, including finiteness conditions, continuity with respect to the signal-to-noise ratio (SNR) and the input distribution, and strict concavity/convexity properties that ensure uniqueness in associated optimization problems. A central contribution is the development of an $\alpha$-I-MMSE relationship, generalizing the classical identity by relating the derivative of $\alpha$-mutual information with respect to SNR to the MMSE evaluated under appropriately tilted distributions. This connection further leads to a generalized de Bruijn identity and new estimation-theoretic representations of R\'enyi entropy and differential R\'enyi entropy. We also characterize the low- and high-SNR behavior. In the low-SNR regime, the first-order behavior depends only on the input variance. In the high-SNR regime, for discrete inputs, $\alpha$-mutual information converges to the R\'enyi entropy of order $1/\alpha$, while for general inputs we connect it to $\alpha$-information dimension. Overall, our results show that many fundamental relationships between information and estimation extend beyond the Shannon setting, in a form involving $\alpha$-tilted distributions.

==> Binary_fixed_differentsnr.csv <==
alpha,mmse_snr0p5,Ialpha_snr0p5,mmse_snr2,Ialpha_snr2,mmse_snr10,Ialpha_snr10
0.001,0.999999499750376,0.000359323854362079,0.999997996000024,0.00143994136809605,0.999989899194984,0.00720681044360594
0.013011011011011,0.999914817104925,0.00467498729642333,0.999652626107081,0.0187318127100854,0.998062023847482,0.0936842689692063
0.025022022022022,0.999683185093371,0.00898966425112033,0.998685383152303,0.0360067335595104,0.991807551401401,0.179667304996619
0.037033033033033,0.999302323976072,0.0133024008485835,0.997055794480888,0.0532483239931813,0.979347173877947,0.26452822712934
0.049044044044044,0.998770175203045,0.0176122314986613,0.994725207577735,0.0704393635885404,0.958189150963595,0.347421938744136
0.0610550550550551,0.998084916573296,0.0219181806146095,0.991657833899019,0.0875618835302465,0.925500385218763,0.42726194648755
0.0730660660660661,0.997244976378994,0.0262192644275587,0.9878218644784,0.104597285936845,0.878945689138729,0.502764943341367
0.0850770770770771,0.996249046335419,0.0305144928820635,0.983190604800192,0.121526490070712,0.817966379322188,0.572603928867073
0.0970880880880881,0.99509609310855,0.0348028716017494,0.977743565154159,0.138330103445211,0.74473091836848,0.635651307868249
0.109099099099099,0.993785368268068,0.0390834039129162,0.971467437160846,0.154988614105251,0.663894028860008,0.691213655565319
0.12111011011011,0.992316416513922,0.0433550929129652,0.964356889065255,0.171482598727002,0.581173773380589,0.739143713965193
0.133121121121121,0.990689082049231,0.0476169435697271,0.956415122127043,0.18779293986013,0.501685892274103,0.779791175321584
0.145132132132132,0.988903513000143,0.0518679648371798,0.947654146916998,0.20390104478881,0.428940890180742,0.813846638370964
0.157143143143143,0.9869601638138,0.0561071717727138,0.938094759282214,0.219789058217381,0.364697968258866,0.842164661527529
0.169154154154154,0.984859795597615,0.0603335876409877,0.927766218228756,0.235440061313077,0.309344360439309,0.865624050499694
0.181165165165165,0.982603474395764,0.0645462459895691,0.916705649050194,0.250838250502412,0.26241013506848,0.885042278996874
0.193176176176176,0.980192567431117,0.068744192681927,0.904957212317028,0.265969090698657,0.222998844855014,0.901135591795512
0.205187187187187,0.977628737371814,0.072926487873953,0.892571091336567,0.280819439179269,0.190074122214006,0.91450894562729
0.217198198198198,0.97491393471053,0.0770922079209915,0.879602356864333,0.2953776379703,0.162621555103055,0.925662038020016
0.229209209209209,0.972050388370368,0.0812404472033503,0.866109768510935,0.309633574181883,0.139725651196063,0.935002274654287
0.24122022022022,0.969040594673834,0.0853703198594034,0.852154568360104,0.323578709157864,0.120596673401861,0.942859502219573
0.253231231231231,0.9658873048299,0.0894809614166599,0.837799315036818,0.337206078475286,0.104571129535974,0.949499973736175
0.265242242242242,0.962593511108729,0.093571530312516,0.823106797158926,0.350510265715597,0.0911001973465808,0.955138530396645
0.277253253253253,0.9591624318839,0.0976412092978242,0.808139054980863,0.363487353522581,0.0797339087410827,0.959948765479285
0.289264264264264,0.955597495728256,0.101689206717829,0.792956529081212,0.37613485578118,0.0701050209842001,0.96407129351046
0.301275275275275,0.951902324751779,0.105714757666453,0.77761734587288,0.388451634832617,0.0619143263268728,0.967620381951391
0.313286286286286,0.94808071736861,0.109717125011316,0.76217674197367,0.400437807530126,0.0549180112766374,0.970689228273821
0.325297297297297,0.944136630675807,0.113695600288186,0.746686623279204,0.412094643684036,0.0489171204448192,0.973354143689375
0.337308308308308,0.940074162619077,0.117649504464857,0.731195249958357,0.423424460090985,0.0437489365713398,0.975677866720056
0.349319319319319,0.935897534111041,0.121578188575606,0.715747035441915,0.43443051293041,0.0392800046349404,0.97771218955655
0.36133033033033,0.931611071256,0.12548103422845,0.700382445614822,0.445116890875921,0.0354005207198521,0.979500043702762
0.373341341341341,0.927219187822184,0.129357453988407,0.685137983627995,0.455488410836294,0.0320198320146852,0.981077160655837
0.385352352352352,0.922726368088436,0.133206891640795,0.670046245784899,0.465550517829835,0.0290628311285813,0.982473398399361
0.397363363363363,0.918137150177745,0.137028822339332,0.655136034610414,0.475309190119836,0.0264670654974644,0.983713804644155
0.409374374374374,0.913456109975184,0.140822752644438,0.640432516279917,0.484770850405309,0.0241804166298264,0.984819472180231
0.421385385385385,0.90868784571312,0.14458822045759,0.62595741091097,0.493942283573635,0.022159232864718,0.985808229570852
0.433396396396396,0.903836963292163,0.14832479485803,0.611729205667552,0.502830561280339,0.0203668231226688,0.986695200998915
0.445407407407407,0.898908062392558,0.152032075848353,0.597763382097998,0.511442973423914,0.018772238340659,0.987493261769603
0.457418418418418,0.893905723417652,0.155709694015734,0.584072650550721,0.519786966426885,0.0173492825967415,0.988213410304401
0.469429429429429,0.888834495298946,0.159357310115635,0.570667185838428,0.52787008811382,0.01607570805102,0.988865073056868
0.48144044044044,0.883698884181019,0.162974614584857,0.557554859522566,0.535699938888028,0.0149325573849064,0.989456355350507
0.493451451451451,0.878503342994503,0.166561326990753,0.544741465250565,0.543284128846436,0.0139036249390483,0.98999424846089
0.505462462462463,0.873252261916178,0.170117195423321,0.532230934495548,0.550630240432152,0.0129750136638582,0.990484801166754
0.517473473473473,0.867949959707234,0.173641995836709,0.520025540825263,0.557745796202277,0.0121347696509514,0.990933262346762
0.529484484484484,0.862600675913792,0.177135531346485,0.508126091473292,0.564638231280955,0.0113725796820795,0.991344199899554
0.541495495495496,0.857208563907777,0.180597631488759,0.496532105512818,0.571314870071135,0.0106795201289584,0.991721600237007
0.553506506506507,0.85177768474124,0.184028151446976,0.485241978354964,0.577782906810415,0.0100478478300552,0.992068951784883
0.565517517517517,0.846312001783129,0.187426971251919,0.47425313262371,0.584049389574213,0.00947082538967204,0.992389315275359
0.577528528528529,0.840815376104185,0.190793994960112,0.463562155711033,0.590121207351567,0.00894257479216694,0.992685383096599
0.58953953953954,0.835291562573187,0.194129149815541,0.453164924501757,0.596005079843493,0.00845795437909389,0.992959529548096
0.601550550550551,0.829744206625885,0.197432385399228,0.443056717889048,0.601707549659898,0.00801245516137622,0.993213853515475
0.613561561561562,0.824176841666791,0.200703672770898,0.433232317788661,0.607234976617533,0.007602113180417,0.993450214807916
0.625572572572573,0.818592887063333,0.203943003606634,0.423686099411702,0.612593533867737,0.00722343522926731,0.99367026518235
0.637583583583584,0.812995646691681,0.207150389336096,0.414412111579445,0.617789205608229,0.00687333572711684,0.993875474900642
0.649594594594595,0.80738830799382,0.21032586028255,0.405404147865881,0.62282778615751,0.00654908293081987,0.994067155520913
0.661605605605606,0.801773941506,0.213469464808679,0.396655809339636,0.627714880193475,0.00624825298428759,0.994246479505751
0.673616616616617,0.796155500819625,0.216581268470794,0.388160559650867,0.632455903979174,0.0059686905648019,0.994414497132803
0.685627627627628,0.790535822936704,0.219661353183855,0.379911773174364,0.637056087418593,0.00570847509633241,0.994572151113483
0.697638638638639,0.784917628983413,0.22270981639936,0.371902776880225,0.64152047680343,0.00546589167266361,0.994720289259622
0.70964964964965,0.779303525246714,0.225726770297987,0.364126886560172,0.645853938128509,0.00523940597513579,0.994859675483527
0.721660660660661,0.773696004500615,0.228712340998573,0.356577437992844,0.650061160868487,0.00502764258661607,0.994990999371811
0.733671671671672,0.768097447590367,0.231666667784818,0.349247813586304,0.654146662122112,0.00482936619991373,0.995114884535822
0.745682682682683,0.762510125244584,0.234589902350881,0.342131464991716,0.658114791042457,0.00464346529867872,0.995231895910357
0.757693693693694,0.756936200087081,0.237482208066864,0.33522193213926,0.661969733482498,0.00446893795522928,0.995342546146218
0.769704704704705,0.75137772882197,0.240343759264965,0.328512859106501,0.66571551679511,0.00430487944487998,0.99544730122036
0.781715715715716,0.745836664567365,0.243174740546943,0.321998007190743,0.669356014735144,0.00415047142240314,0.995546585369032
0.793726726726727,0.740314859314715,0.245975346113382,0.315671265520804,0.672894952418956,0.0040049724447591,0.995640785433955
0.805737737737738,0.734814066492571,0.248745779115093,0.309526659510056,0.676335911303435,0.00386770965645528,0.995730254698502
0.817748748748749,0.729335943615138,0.251486251026884,0.303558357421562,0.679682334152514,0.00373807148102605,0.995815316279977
0.82975975975976,0.72388205499766,0.254196981043791,0.297760675287684,0.682937529964407,0.00361550118491193,0.995896266134685
0.841770770770771,0.718453874522107,0.256878195499816,0.292128080400568,0.686104678837223,0.00349949119931026,0.995973375724681
0.853781781781782,0.713052788438182,0.259530127309023,0.286655193566123,0.689186836754709,0.00338957810175797,0.9960468943883
0.865792792792793,0.707680098185968,0.262153015428891,0.281336790292803,0.692186940277227,0.00328533817315382,0.996117051450918
0.877803803803804,0.702337023227904,0.264747104345682,0.276167801066918,0.695107811126141,0.00318638345745693,0.996184058107511
0.889814814814815,0.697024703878964,0.26731264358145,0.271143310848837,0.697952160652202,0.00309235826143285,0.996248109104268
0.901825825825826,0.69174420412512,0.269849887222481,0.26625855790866,0.700722594180969,0.00300293604019186,0.996309384243224
0.913836836836837,0.686496514421211,0.272359093468626,0.261508932105775,0.703421615230017,0.00291781662161399,0.996368049730402
0.925847847847848,0.68128255446034,0.274840524203146,0.25688997270423,0.706051629594357,0.00283672372892346,0.996424259385718
0.937858858858859,0.676103175907965,0.277294444582685,0.252397365804424,0.70861494929802,0.00275940276595077,0.996478155730348
0.94986986986987,0.670959165094521,0.27972112264665,0.24802694146164,0.71111379641059,0.00268561883445329,0.996529870965244
0.961880880880881,0.665851245661444,0.282120828945736,0.243774670552985,0.713550306728906,0.00261515495626747,0.996579527853219
0.973891891891892,0.66078008115601,0.284493836188876,0.239636661446354,0.715926533324609,0.00254781047723074,0.996627240514963
0.985902902902903,0.655746277571266,0.286840418908089,0.235609156517989,0.718244449958899,0.00248339963196397,0.996673115148237
0.997913913913914,0.650750385827723,0.289160853140796,0.231688528558989,0.720505954366876,0.00242175025192261,0.99671725067874
1.00992492492492,0.645792904194234,0.291455416129005,0.227871277104424,0.722712871414188,0.00236270259934087,0.996759739351174
1.02193593593594,0.640874280646146,0.293724386034072,0.224154024719358,0.724866956126616,0.00230610831779867,0.996800667261322
1.03394694694695,0.635994915158634,0.295968041668342,0.220533513258913,0.726969896600632,0.00225182947920542,0.996840114845677
1.04595795795796,0.631155161934374,0.298186662240683,0.217006600133794,0.729023316792355,0.00219973772467044,0.99687815732093
1.05796896896897,0.626355331564636,0.300380527117193,0.213570254593069,0.731028779193066,0.00214971348454315,0.996914865087349
1.06997997997998,0.621595693123202,0.302549915595636,0.210221554042735,0.732987787392442,0.00210164527108001,0.99695030409543
1.08199099099099,0.616876476192953,0.304695106693377,0.20695768041208,0.734901788534216,0.00205542903590333,0.9969845361807
1.094002002002,0.612197872825289,0.306816378948113,0.203775916579103,0.736772175667709,0.00201096758567013,0.997017619369557
1.10601301301301,0.607560039432576,0.308914010230957,0.200673642863488,0.738600289999066,0.00196817005008166,0.99704960815888
1.11802402402402,0.602963098614284,0.310988277571304,0.197648333594455,0.740387423045817,0.00192695139701919,0.997080553772243
1.13003503503503,0.598407140917389,0.313039456993056,0.194697553759051,0.742134818698681,0.00188723199008033,0.997110504394551
1.14204604604605,0.59389222653213,0.315067823361553,0.191818955735254,0.743843675194018,0.00184893718445819,0.997139505387391
1.15405705705706,0.589418386923921,0.317073650240885,0.189010276113152,0.745515147000649,0.00181199695741222,0.997167599486804
1.16606806806807,0.584985626402745,0.319057209761031,0.18626933260652,0.747150346624515,0.00177634557001202,0.997194826985054
1.17807907907908,0.580593923631163,0.32101877249436,0.183594021056247,0.74875034633448,0.00174192125721078,0.997221225897908
1.19009009009009,0.576243233072368,0.32295860734112,0.180982312526408,0.750316179812764,0.00170866594360271,0.997246832118696
1.2021011011011,0.571933486379592,0.324876981423395,0.178432250493168,0.75184884373304,0.00167652498246132,0.997271679560366
1.21411211211211,0.567664593728415,0.32677415998723,0.175941948126196,0.753349299269428,0.00164544691592399,0.997295800286454
1.22612312312312,0.563436445093422,0.328650406312389,0.173509585661809,0.754818473539289,0.00161538325442768,0.997319224632236
1.23813413413413,0.5592489114708,0.330505981629488,0.1711334078668,0.756257260982812,0.00158628827364046,0.99734198131646
1.25014514514515,0.555101846048399,0.332341145044076,0.168811721591466,0.757666524682099,0.00155811882733395,0.997364097544968
1.26215615615616,0.550995085324847,0.334156153467272,0.166542893410267,0.759047097622486,0.00153083417481426,0.997385599106422
1.27416716716717,0.546928450179336,0.335951261552706,0.164325347348213,0.760399783898633,0.00150439582160068,0.997406510461159
1.28617817817818,0.542901746893625,0.337726721639346,0.162157562691028,0.761725359867911,0.00147876737225856,0.997426854823516
1.29818918918919,0.538914768127872,0.33948278369995,0.16003807187692,0.763024575253409,0.00145391439430741,0.997446654238285
1.3102002002002,0.534967293851842,0.341219695294842,0.157965458467788,0.764298154198864,0.00142980429227808,0.997465929651712
1.32221121121121,0.531059092233076,0.342937701530663,0.155938355197558,0.765546796277683,0.00140640619108259,0.99748470097746
1.33422222222222,0.527189920483525,0.344637045023903,0.15395544209535,0.766771177458144,0.00138369082789442,0.997502987158042
1.34623323323323,0.523359525666174,0.346317965868888,0.152015444681092,0.767971951026773,0.00136163045187535,0.997520806221992
1.35824424424424,0.51956764546315,0.34798070160999,0.150117132231275,0.769149748471779,0.00134019873107188,0.997538175337075
1.37025525525526,0.515814008906745,0.349625487217818,0.148259316112446,0.77030518032841,0.00131937066592961,0.997555110859954
1.38226626626627,0.512098337074799,0.351252555069153,0.146440848180151,0.77143883698793,0.00129912250888784,0.997571628382524
1.39427727727728,0.508420343751839,0.352862134930432,0.144660619240992,0.772551289471892,0.0012794316895642,0.997587742775132
1.40628828828829,0.504779736057297,0.3544544539445,0.142917557575535,0.773643090173292,0.00126027674511645,0.997603468226977
1.4182992992993,0.501176215042174,0.356029736620526,0.141210627519852,0.774714773566124,0.00124163725533681,0.99761881828388
1.43031031031031,0.497609476255395,0.35758820482683,0.139538828103475,0.775766856884753,0.00122349378215952,0.997633805883608
1.44232132132132,0.494079210281132,0.359130077786429,0.137901191741679,0.776799840774506,0.00120582781321119,0.997648443388958
1.45433233233233,0.490585103248298,0.360655572075185,0.136296782979976,0.777814209914778,0.00118862170911889,0.997662742618697
1.46634334334334,0.487126837313372,0.362164901622345,0.134724697288809,0.778810433615911,0.0011718586542773,0.997676714876623
1.47835435435435,0.483704091117709,0.363658277713312,0.133184059906493,0.779788966391031,0.00115552261083529,0.997690370978756
1.49036536536537,0.480316540220435,0.365135908994553,0.131674024728481,0.780750248503979,0.00113959827564705,0.997703721278904
1.50237637637638,0.476963857507966,0.366598001480432,0.13019377324113,0.781694706494428,0.00112407103998787,0.997716775692645
1.51438738738739,0.473645713581214,0.368044758561873,0.128742513498162,0.782622753681198,0.00110892695182032,0.997729543719826
1.5263983983984,0.470361777121425,0.369476381016741,0.127319479138126,0.78353479064478,0.00109415268043817,0.997742034465797
1.53840940940941,0.46711171523565,0.370893067021774,0.125923928441174,0.78443120568996,0.00107973548331305,0.997754256661255
1.55042042042042,0.463895193782721,0.372295012165983,0.124555143423561,0.785312375289494,0.00106566317499081,0.997766218681051
1.56243143143143,0.460711877680663,0.373682409465421,0.12321242896833,0.78617866450964,0.00105192409789353,0.997777928561801
1.57444244244244,0.457561431196349,0.375055449379181,0.121895111990681,0.787030427418359,0.00103850709489403,0.997789394018517
1.58645345345345,0.454443518218252,0.376414319826561,0.120602540636614,0.787868007476984,0.00102540148354343,0.997800622460265
1.59846446446446,0.451357802513064,0.377759206205289,0.119334083513455,0.788691737916069,0.0010125970318357,0.997811621004958
1.61047547547548,0.448303947966928,0.379090291410719,0.118089128950961,0.789501942096126,0.00100008393541186,0.997822396493287
1.62248648648649,0.445281618812037,0.380407755855921,0.116867084291717,0.790298933853911,0.000987852796096153,0.99783295550186
1.6344974974975,0.442290479839267,0.381711777492593,0.11566737520963,0.791083017834908,0.000975894601684944,0.997843304355659
1.64650850850851,0.439330196597527,0.383002531832705,0.114489445055334,0.791854489812608,0.000964200706904132,0.997853449139759
1.65851951951952,0.436400435580464,0.384280191970818,0.113332754227398,0.792613636995158,0.000952762815455551,0.997863395710432
1.67053053053053,0.433500864401125,0.38554492860702,0.112196779568246,0.793360738319943,0.000941572963081281,0.997873149705656
1.68254154154154,0.430631151955185,0.386796910070394,0.111081013783793,0.794096064736613,0.000930623501587198,0.997882716555026
1.69455255255255,0.427790968573285,0.388036302342981,0.109984964885762,0.794819879479052,0.000919907083754405,0.997892101489174
1.70656356356356,0.42497998616302,0.389263269084185,0.108908155655781,0.795532438326807,0.000909416649089757,0.997901309548673
1.71857457457457,0.422197878341102,0.390477971655542,0.107850123130332,0.796233989856354,0.000899145410359658,0.997910345592451
1.73058558558559,0.41944432055618,0.391680569145836,0.10681041810568,0.796924775682719,0.000889086840858907,0.997919214305825
1.7425965965966,0.416718990202801,0.392871218396506,0.105788604661966,0.797605030691808,0.000879234662370564,0.997927920208052
1.75460760760761,0.414021566726938,0.394050074027285,0.104784259705663,0.798274983263874,0.000869582833767488,0.997936467659548
1.76661861861862,0.411351731723548,0.395217288462058,0.103796972529629,0.798934855488475,0.00086012554022804,0.997944860868692
1.77862962962963,0.408709169026542,0.396373011954885,0.102826344390025,0.799584863371305,0.000850857183019038,0.997953103898333
1.79064064064064,0.406093564791576,0.397517392616151,0.101871988099421,0.800225217033215,0.000841772369813148,0.99796120067193
1.80265165165165,0.403504607572034,0.39865057643883,0.100933527635389,0.800856120901782,0.000832865905516836,0.997969154979424
1.81466266266266,0.400941988388552,0.399772707324799,0.100010597763974,0.801477773895701,0.000824132783565165,0.997976970482783
1.82667367367367,0.398405400792444,0.400883927111215,0.0991028436774203,0.802090369602336,0.000815568177671161,0.997984650721295
1.83868468468468,0.395894540923329,0.401984375596884,0.09820992064555,0.802694096448683,0.000807167433988664,0.997992199116612
1.8506956956957,0.393409107561299,0.403074190568635,0.0973314936802697,0.803289137866042,0.00079892606367652,0.99799961897752
1.86270670670671,0.390948802173892,0.404153507827651,0.0964672372126346,0.803875672448635,0.000790839735832718,0.998006913504535
1.87471771771772,0.388513328958182,0.405222461215745,0.0956168347819795,0.804453874106433,0.000782904270783217,0.998014085794202
1.88672872872873,0.386102394878235,0.406281182641559,0.0947799787366101,0.805023912212431,0.000775115633702105,0.998021138843273
1.89873973973974,0.383715709698198,0.40732980210667,0.0939563699456008,0.805585951744574,0.000767469928544202,0.998028075552614
1.91075075075075,0.381352986011253,0.408368447731576,0.0931457175212293,0.806140153422584,0.000759963392274902,0.998034898731008
1.92276176176176,0.379013939264687,0.409397245781559,0.0923477385516405,0.806686673839865,0.00075259238937958,0.998041611098698
1.93477277277277,0.376698287781282,0.410416320692402,0.0915621578433058,0.807225665590703,0.000745353406636178,0.998048215290842
1.94678378378378,0.374405752777241,0.411425795095946,0.0907887076729005,0.807757277392931,0.000738243048136307,0.998054713860769
1.95879479479479,0.372136058376854,0.412425789845478,0.0900271275482107,0.808281654206269,0.000731258030548795,0.998061109283087
1.97080580580581,0.369888931624099,0.413416424040936,0.0892771639777156,0.808798937346472,0.00072439517859532,0.998067403956679
1.98281681681682,0.367664102491338,0.414397815053914,0.0885385702484945,0.809309264595488,0.000717651420749131,0.998073600207533
1.99482782782783,0.365461303885308,0.415370078552476,0.0878111062121315,0.80981277030776,0.000711023785128167,0.998079700291467
2.00683883883884,0.363280271650553,0.416333328525756,0.0870945380782957,0.810309585512834,0.000704509395574744,0.998085706396742
2.01884984984985,0.361120744570464,0.417287677308319,0.0863886382157012,0.810799838014411,0.000698105467921864,0.998091620646511
2.03086086086086,0.358982464366059,0.418233235604322,0.0856931849601475,0.811283652485988,0.000691809306425124,0.998097445101242
2.04287187187187,0.356865175692662,0.419170112511421,0.0850079624293679,0.81176115056322,0.000685618300356668,0.998103181760962
2.05488288288288,0.354768626134612,0.420098415544445,0.0843327603444174,0.812232450933116,0.000679529920753312,0.998108832567444
2.06689389389389,0.352692566198115,0.421018250658823,0.0836673738573457,0.812697669420214,0.000673541717307733,0.998114399406301
2.0789049049049,0.350636749302369,0.42192972227376,0.0830116033849093,0.813156919069832,0.000667651315401875,0.998119884108966
2.09091591591592,0.34860093176909,0.422832933295163,0.0823652544480873,0.813610310228508,0.000661856413264676,0.998125288454615
2.10292692692693,0.346584872810515,0.4237279851383,0.0817281375171827,0.814057950621755,0.000656154779260547,0.998130614172008
2.11493793793794,0.344588334516021,0.424614977750206,0.081100067862285,0.814499945429198,0.000650544249291791,0.998135862941224
2.12694894894895,0.342611081837428,0.425494009631818,0.0804808654088952,0.814936397357234,0.000645022724315488,0.998141036395374
2.13895995995996,0.340652882573108,0.426365177859849,0.0798703545985133,0.815367406709263,0.000639588167964878,0.998146136122186
2.15097097097097,0.338713507350954,0.427228578108392,0.0792683642539958,0.815793071453626,0.000634238604275289,0.998151163665588
2.16298198198198,0.33679272961032,0.428084304670255,0.0786747274495088,0.81621348728929,0.000628972115504028,0.998156120527164
2.17499299299299,0.334890325583005,0.428932450478021,0.078089281384894,0.81662874770941,0.000623786840042968,0.998161008167606
2.187004004004,0.333006074273341,0.429773107124842,0.0775118672642889,0.817038944062801,0.000618680970419146,0.998165828008078
2.19901501501501,0.331139757437477,0.430606364884956,0.0769423301788352,0.817444165613435,0.000613652751378131,0.998170581431519
2.21102602602603,0.329291159561911,0.43143231273394,0.0763805189933249,0.817844499598008,0.000608700478046787,0.998175269783932
2.22303703703704,0.327460067841339,0.432251038368679,0.0758262862366359,0.818240031281665,0.000603822494171074,0.998179894375574
2.23504804804805,0.325646272155879,0.433062628227075,0.0752794879958172,0.818630844011941,0.00059901719042827,0.998184456482145
2.24705905905906,0.323849565047735,0.433867167507474,0.074739983813684,0.819017019270985,0.000594283002804489,0.998188957345898
2.25907007007007,0.322069741697336,0.434664740187833,0.0742076365898017,0.819398636726124,0.00058961841103898,0.998193398176723
2.27108108108108,0.320306599899027,0.435455429044607,0.073682312484722,0.819775774278845,0.000585021937133561,0.998197780153184
2.28309209209209,0.318559940036328,0.436239315671383,0.0731638808273626,0.820148508112218,0.000580492143916353,0.998202104423513
2.2951031031031,0.316829565056845,0.437016480497226,0.0726522140254059,0.820516912736852,0.000576027633668808,0.99820637210659
2.30711411411411,0.315115280446831,0.437787002804783,0.0721471874786161,0.82088106103541,0.000571627046800914,0.99821058429284
2.31912512512513,0.31341689420548,0.438550960748102,0.0716486794949605,0.821241024305751,0.000567289060582106,0.998214742045146
2.33113613613614,0.311734216818963,0.439308431370208,0.0711565712094377,0.821596872302725,0.00056301238792071,0.998218846399692
2.34314714714715,0.31006706123425,0.440059490620403,0.0706707465055123,0.821948673278703,0.00055879577619167,0.998222898366806
2.35515815815816,0.308415242832758,0.440804213371321,0.0701910919390678,0.822296494022845,0.000554638006106966,0.998226898931735
2.36716916916917,0.306778579403848,0.441542673435721,0.0697174966647787,0.82264039989919,0.000550537890632412,0.998230849055425
2.37918018018018,0.305156891118209,0.442274943583027,0.0692498523648244,0.822980454883569,0.000546494273942697,0.998234749675258
2.39119119119119,0.303550000501145,0.443001095555619,0.0687880531798552,0.823316721599424,0.000542506030419557,0.998238601705759
2.4032022022022,0.301957732405805,0.443721200084871,0.0683319956421329,0.823649261352526,0.000538572063684924,0.998242406039289
2.41521321321321,0.300379913986374,0.444435326906954,0.0678815786107699,0.823978134164671,0.000534691305671559,0.998246163546709
2.42722422422422,0.298816374671245,0.445143544778379,0.0674367032089917,0.824303398806362,0.000530862715727222,0.998249875078005
2.43923523523524,0.297266946136203,0.445845921491311,0.0669972727633521,0.824625112828513,0.000527085279755062,0.998253541462925
2.45124624624625,0.295731462277628,0.446542523888648,0.0665631927448336,0.824943332593227,0.00052335800938063,0.998257163511547
2.46325725725726,0.294209759185758,0.447233417878846,0.0661343707117649,0.825258113303656,0.000519679941155358,0.998260742014889
2.47526826826827,0.292701675117996,0.447918668450533,0.0657107162544974,0.825569509032995,0.000516050135784661,0.998264277745429
2.48727927927928,0.291207050472319,0.448598339686882,0.0652921409417724,0.825877572752613,0.000512467677385367,0.998267771457652
2.49929029029029,0.289725727760764,0.449272494779755,0.0648785582687294,0.82618235635938,0.000508931672771145,0.998271223888581
2.5113013013013,0.28825755158304,0.449941196043624,0.0644698836064921,0.826483910702193,0.000505441250762164,0.998274635758251
2.52331231231231,0.286802368600253,0.45060450492928,0.064066034153282,0.826782285607738,0.000501995561519389,0.998278007770214
2.53532332332332,0.285360027508773,0.451262482037306,0.063666928887006,0.827077529905512,0.000498593775904347,0.998281340611987
2.54733433433433,0.28393037901425,0.451915187131355,0.0632724885192678,0.827369691452127,0.000495235084858373,0.998284634955515
2.55934534534535,0.282513275805785,0.452562679151189,0.0628826354507568,0.82765881715492,0.00049191869880727,0.998287891457604
2.57135635635636,0.281108572530276,0.45320501622554,0.0624972937279657,0.827944952994897,0.000488643847083952,0.998291110760338
2.58336736736737,0.279716125766933,0.453842255684729,0.0621163890011939,0.828228144049018,0.00048540977737287,0.99829429349148
2.59537837837838,0.27833579400199,0.45447445407311,0.0617398484837918,0.828508434511868,0.0004822157551723,0.998297440264883
2.60738938938939,0.276967437603607,0.4551016671613,0.0613676009126077,0.828785867716705,0.000479061063277153,0.998300551680859
2.6194004004004,0.27561091879697,0.455723949958205,0.0609995765095918,0.829060486155933,0.000475945001276697,0.998303628326546
2.63141141141141,0.274266101639605,0.45634135672286,0.0606357069445279,0.829332331500988,0.000472866885072442,0.998306670776279
2.64342242242242,0.272932851996906,0.456953940976077,0.0602759252988459,0.829601444621701,0.000469826046409993,0.998309679591908
2.65543343343343,0.271611037517878,0.45756175551189,0.059920166030485,0.829867865605089,0.000466821832427533,0.998312655323161
2.66744444444444,0.270300527611107,0.458164852408829,0.0595683649397728,0.830131633773661,0.000463853605220486,0.998315598507952
2.67945545545546,0.269001193420962,0.458763283040997,0.0592204591362872,0.830392787703207,0.000460920741419184,0.998318509672693
2.69146646646647,0.267712907804025,0.459357098088976,0.058876387006666,0.830651365240102,0.000458022631780452,0.998321389332612
2.70347747747748,0.266435545305759,0.459946347550543,0.0585360881833376,0.830907403518144,0.000455158680795034,0.998324237992023
2.71548848848849,0.265168982137418,0.460531080751219,0.0581995035141415,0.831160938974937,0.000452328306304791,0.998327056144636
2.7274994994995,0.263913096153193,0.461111346354639,0.0578665750328087,0.831412007367822,0.000449530939135088,0.998329844273811
2.73951051051051,0.262667766827614,0.461687192372755,0.0575372459302771,0.831660643789396,0.000446766022737177,0.998332602852844
2.75152152152152,0.261432875233184,0.462258666175871,0.0572114605268111,0.8319068826826,0.000444033012843781,0.998335332345215
2.76353253253253,0.26020830401827,0.462825814502506,0.0568891642449052,0.832150757855416,0.000441331377134463,0.998338033204835
2.77554354354354,0.258993937385245,0.463388683469107,0.0565703035829436,0.83239230249517,0.000438660594912956,0.998340705876309
2.78755455455455,0.257789661068876,0.463947318579582,0.0562548260895882,0.832631549182454,0.000436020156793399,0.99834335079515
2.79956556556557,0.256595362314965,0.464501764734703,0.0559426803388827,0.832868529904685,0.00043340956439791,0.998345968388022
2.81157657657658,0.255410929859241,0.465052066241325,0.0556338159060382,0.833103276069305,0.00043082833006324,0.998348559072958
2.82358758758759,0.254236253906509,0.465598266821475,0.0553281833438862,0.833335818516644,0.000428275976555984,0.998351123259574
2.8355985985986,0.253071226110045,0.466140409621273,0.0550257341599792,0.833566187532434,0.000425752036797999,0.998353661349278
2.84760960960961,0.25191573955125,0.466678537219725,0.0547264207943101,0.833794412860008,0.000423256053599409,0.998356173735482
2.85962062062062,0.250769688719548,0.467212691637349,0.0544301965976433,0.834020523712189,0.000420787579400049,0.998358660803788
2.87163163163163,0.249632969492546,0.467742914344675,0.05413701581043,0.834244548782852,0.000418346176019319,0.998361122932181
2.88364264264264,0.248505479116435,0.4682692462706,0.0538468335422908,0.834466516258218,0.000415931414413607,0.998363560491219
2.89565365365365,0.247387116186647,0.468791727810594,0.0535596057520531,0.834686453827835,0.000413542874440237,0.998365973844216
2.90766466466466,0.246277780628761,0.469310398834794,0.0532752892283204,0.834904388695292,0.000411180144630568,0.998368363347404
2.91967567567568,0.245177373679654,0.469825298695934,0.0529938415705612,0.835120347588657,0.000408842821967681,0.998370729350125
2.93168668668669,0.244085797868901,0.470336466237172,0.0527152211706995,0.835334356770657,0.000406530511672819,0.998373072194967
2.9436976976977,0.243002957000424,0.470843939799766,0.0524393871951955,0.835546442048591,0.000404242826996425,0.998375392217956
2.95570870870871,0.241928756134374,0.471347757230638,0.0521662995675944,0.835756628784007,0.000401979389016892,0.998377689748683
2.96771971971972,0.24086310156927,0.471847955889806,0.0518959189515387,0.835964941902125,0.000399739826444983,0.998379965110481
2.97973073073073,0.23980590082437,0.472344572657691,0.0516282067342227,0.836171405901039,0.000397523775433015,0.998382218620555
2.99174174174174,0.23875706262228,0.472837643942312,0.0513631250102784,0.836376044860674,0.000395330879390953,0.998384450590135
3.00375275275275,0.237716496871806,0.473327205686352,0.0511006365660824,0.83657888245154,0.000393160788807338,0.998386661324604
3.01576376376376,0.236684114651041,0.473813293374114,0.0508407048644683,0.836779941943256,0.00039101316107552,0.998388851123647
3.02777477477477,0.235659828190678,0.474295942038364,0.0505832940298315,0.836979246212873,0.000388887660325411,0.998391020281372
3.03978578578579,0.234643550857564,0.474775186267051,0.0503283688336207,0.837176817752989,0.000386783957258672,0.998393169086451
3.0517967967968,0.233635197138475,0.475251060209931,0.0500758946801989,0.83737267867967,0.000384701728990562,0.99839529782223
3.06380780780781,0.232634682624128,0.475723597585067,0.0498258375930658,0.837566850740177,0.000382640658894938,0.998397406766857
3.07581881881882,0.231641923993407,0.476192831685235,0.0495781642014298,0.837759355320508,0.000380600436454102,0.998399496193396
3.08782982982983,0.230656838997821,0.476658795384213,0.0493328417271221,0.837950213452753,0.000378580757113937,0.99840156636995
3.09984084084084,0.229679346446176,0.47712152114298,0.0490898379718396,0.838139445822279,0.000376581322140317,0.998403617559764
3.11185185185185,0.22870936618947,0.477581041015796,0.0488491213047098,0.838327072774741,0.000374601838483777,0.998405650021344
3.12386286286286,0.227746819106,0.478037386656204,0.0486106606501666,0.838513114322928,0.000372642018643442,0.99840766400855
3.13587387387387,0.226791627086689,0.478490589322909,0.0483744254761295,0.838697590153434,0.000370701580538675,0.998409659770707
3.14788488488489,0.225843713020615,0.478940679885585,0.0481403857824772,0.838880519633196,0.000368780247381713,0.998411637552701
3.1598958958959,0.224903000780758,0.479387688830565,0.0479085120898067,0.839061921815848,0.000366877747554967,0.998413597595079
3.17190690690691,0.223969415209944,0.479831646266458,0.0476787754284708,0.839241815447955,0.000364993814491478,0.998415540134152
3.18391791791792,0.223042882107006,0.480272581929656,0.0474511473278843,0.839420218975075,0.0003631281865586,0.998417465402072
3.19592892892893,0.222123328213134,0.480710525189766,0.0472255998060933,0.839597150547697,0.000361280606944995,0.998419373626929
3.20793993993994,0.22121068119843,0.481145505054944,0.0470021053596021,0.839772628027039,0.000359450823550517,0.998421265032842
3.21995095095095,0.220304869648662,0.481577550177144,0.0467806369534422,0.8399466689907,0.000357638588879568,0.998423139840049
3.23196196196196,0.219405823052204,0.48200668885729,0.0465611680114889,0.840119290738196,0.000355843659936101,0.998424998264969
3.24397297297297,0.218513471787183,0.48243294905035,0.0463436724070072,0.840290510296363,0.00035406579812349,0.998426840520312
3.25598398398398,0.217627747108795,0.482856358370333,0.0461281244534289,0.840460344424628,0.000352304769145031,0.998428666815139
3.267994994995,0.216748581136829,0.483276944095213,0.045914498895349,0.840628809620174,0.000350560342908294,0.998430477354944
3.28000600600601,0.215875906843359,0.483694733171766,0.0457027708997404,0.840795922122987,0.000348832293431522,0.998432272341726
3.29201701701702,0.215009658040629,0.484109752220322,0.0454929160473748,0.840961697920764,0.000347120398752976,0.998434051974075
3.30402802802803,0.214149769369114,0.484522027539455,0.0452849103244516,0.841126152753743,0.000345424440842341,0.998435816447228
3.31603903903904,0.213296176285757,0.48493158511059,0.0450787301144198,0.841289302119409,0.000343744205514125,0.99843756595315
3.32805005005005,0.212448815052383,0.485338450602529,0.0448743521900003,0.841451161277084,0.000342079482343926,0.99843930068059
3.34006106106106,0.211607622724286,0.485742649375918,0.0446717537053887,0.841611745252437,0.000340430064586809,0.998441020815164
3.35207207207207,0.210772537138985,0.486144206487633,0.0444709121886456,0.841771068841876,0.000338795749097326,0.998442726539405
3.36408308308308,0.209943496905152,0.486543146695093,0.0442718055342635,0.841929146616848,0.000337176336251982,0.998444418032833
3.37609409409409,0.209120441391695,0.486939494460512,0.0440744119959065,0.842085992928046,0.000335571629873955,0.998446095472015
3.38810510510511,0.20830331071702,0.487333273955083,0.0438787101793182,0.842241621909517,0.000333981437158878,0.998447759030629
3.40011611611612,0.207492045738443,0.487724509063082,0.0436846790353956,0.842396047482687,0.000332405568603132,0.998449408879511
3.41212712712713,0.20668658804176,0.488113223385924,0.0434922978534203,0.842549283360294,0.000330843837934274,0.998451045186728
3.42413813813814,0.205886879930982,0.48849944024614,0.0433015462544461,0.842701343050233,0.000329296062042261,0.998452668117624
3.43614914914915,0.205092864418221,0.488883182691299,0.0431124041848405,0.842852239859321,0.000327762060913515,0.998454277834878
3.44816016016016,0.204304485213719,0.489264473497867,0.0429248519099684,0.843001986896979,0.000326241657565584,0.998455874498551
3.46017117117117,0.203521686716044,0.489643335174998,0.0427388700080251,0.843150597078835,0.000324734677983976,0.998457458266146
3.47218218218218,0.202744414002417,0.490019789968273,0.0425544393640053,0.843298083130247,0.000323240951061196,0.998459029292659
3.48419319319319,0.201972612819197,0.490393859863372,0.0423715411638095,0.843444457589749,0.000321760308535503,0.998460587730617
3.4962042042042,0.2012062295725,0.490765566589703,0.0421901568884848,0.843589732812435,0.000320292584933471,0.998462133730144
3.50821521521522,0.20044521131897,0.491134931623946,0.0420102683085916,0.84373392097325,0.000318837617511549,0.998463667438992
3.52022622622623,0.199689505756676,0.491501976193569,0.0418318574787,0.843877034070231,0.00031739524620185,0.998465189002599
3.53223723723724,0.198939061216158,0.491866721280279,0.0416549067320058,0.84401908392767,0.000315965313555708,0.99846669856412
3.54424824824825,0.198193826651603,0.492229187623408,0.0414793986750693,0.844160082199205,0.000314547664692585,0.998468196264494
3.55625925925926,0.197453751632152,0.49258939572326,0.0413053161826676,0.844300040370861,0.000313142147246952,0.998469682242459
3.56827027027027,0.196718786333343,0.492947365844404,0.0411326423927618,0.844438969764009,0.000311748611317948,0.998471156634618
3.58028128128128,0.195988881528681,0.493303118018903,0.040961360701577,0.844576881538277,0.000310366909420709,0.998472619575462
3.59229229229229,0.195263988581335,0.493656672049507,0.0407914547587863,0.844713786694398,0.000308996896436907,0.998474071197429
3.6043033033033,0.194544059435958,0.494008047512789,0.0406229084628034,0.844849696076988,0.000307638429569299,0.998475511630922
3.61631431431431,0.193829046610638,0.494357263762236,0.0404557059561765,0.844984620377281,0.000306291368294225,0.998476941004361
3.62832532532533,0.19311890318896,0.49470433993128,0.040289831621082,0.8451185701358,0.00030495557431759,0.998478359444222
3.64033633633634,0.192413582812197,0.495049294936304,0.0401252700749173,0.845251555744966,0.000303630911531901,0.998479767075062
3.65234734734735,0.191713039671614,0.495392147479577,0.0399620061659861,0.845383587451677,0.000302317245971268,0.998481164019571
3.66435835835836,0.191017228500887,0.495732916052161,0.039800024969279,0.845514675359804,0.000301014445772222,0.998482550398583
3.67636936936937,0.190326104568644,0.496071618936766,0.0396393117823446,0.845644829432653,0.000299722381131016,0.998483926331139
3.68838038038038,0.189639623671106,0.496408274210562,0.0394798521212467,0.845774059495384,0.0002984409242648,0.998485291934502
3.70039139139139,0.188957742124849,0.496742899747943,0.0393216317166089,0.845902375237357,0.00029716994937235,0.99848664732419
3.7124024024024,0.188280416759675,0.49707551322326,0.0391646365097447,0.846029786214457,0.000295909332596008,0.998487992614018
3.72441341341341,0.18760760491158,0.497406132113497,0.0390088526488676,0.846156301851353,0.000294658951984706,0.998489327916118
3.73642442442442,0.186939264415842,0.49773477370092,0.0388542664853809,0.846281931443721,0.000293418687457719,0.998490653340985
3.74843543543544,0.186275353600203,0.498061455075675,0.0387008645702484,0.84640668416042,0.000292188420768974,0.998491968997483
3.76044644644645,0.185615831278155,0.498386193138354,0.0385486336504375,0.846530569045624,0.000290968035472276,0.998493274992901
3.77245745745746,0.184960656742333,0.498709004602511,0.03839756066544,0.846653595020912,0.000289757416887934,0.998494571432962
3.78446846846847,0.184309789757998,0.499029905997154,0.0382476327438638,0.846775770887317,0.000288556452069122,0.998495858421859
3.79647947947948,0.183663190556626,0.499348913669189,0.0380988372000947,0.846897105327336,0.000287365029769908,0.998497136062288
3.80849049049049,0.183020819829589,0.499666043785827,0.0379511615310295,0.847017606906895,0.000286183040413073,0.998498404455459
3.8205015015015,0.182382638721931,0.499981312336961,0.0378045934128752,0.847137284077282,0.00028501037605946,0.998499663701138
3.83251251251251,0.181748608826238,0.500294735137499,0.0376591206980138,0.847256145177033,0.000283846930378264,0.998500913897666
3.84452352352352,0.1811186921766,0.500606327829668,0.0375147314119331,0.847374198433799,0.000282692598615959,0.998502155141983
3.85653453453453,0.180492851242665,0.50091610588528,0.0373714137502183,0.847491451966152,0.000281547277569205,0.998503387529657
3.86854554554555,0.179871048923776,0.501224084607965,0.0372291560756065,0.847607913785374,0.000280410865554716,0.998504611154902
3.88055655655656,0.179253248543203,0.501530279135369,0.0370879469151005,0.847723591797208,0.000279283262383191,0.998505826110611
3.89256756756757,0.178639413842457,0.501834704441319,0.0369477749571408,0.84783849380357,0.000278164369330683,0.998507032488368
3.90457857857858,0.178029508975691,0.50213737533796,0.0368086290488364,0.847952627504231,0.000277054089113648,0.998508230378478
3.91658958958959,0.177423498504178,0.502438306477853,0.0366704981932489,0.848066000498469,0.0002759523258618,0.998509419869989
3.9286006006006,0.176821347390884,0.502737512356045,0.0365333715467331,0.848178620286685,0.000274858985093298,0.99851060105071
3.94061161161161,0.176223020995108,0.50303500731211,0.0363972384163307,0.848290494271994,0.000273773973689489,0.998511774007236
3.95262262262262,0.175628485067212,0.503330805532157,0.0362620882572151,0.848401629761777,0.000272697199871243,0.998512938824968
3.96463363363363,0.175037705743422,0.503624921050807,0.036127910670188,0.848512033969214,0.000271628573174584,0.998514095588132
3.97664464464465,0.174450649540714,0.503917367753144,0.0359946953992255,0.848621714014777,0.000270568004427892,0.998515244379795
3.98865565565566,0.173867283351765,0.504208159376637,0.0358624323290727,0.848730676927708,0.000269515405728753,0.998516385281895
4.00066666666667,0.173287574439992,0.504497309513027,0.0357311114828852,0.848838929647452,0.000268470690421668,0.998517518375258
4.01267767767768,0.172711490434651,0.504784831610195,0.0356007230199184,0.848946479025084,0.000267433773076438,0.998518643739604
4.02468868868869,0.172138999326022,0.505070738974,0.0354712572332615,0.849053331824689,0.000266404569466627,0.998519761453579
4.0366996996997,0.171570069460651,0.505355044770082,0.0353427045476144,0.84915949472473,0.000265382996548677,0.998520871594776
4.04871071071071,0.171004669536676,0.505637762025653,0.0352150555171115,0.849264974319386,0.000264368972441236,0.998521974239732
4.06072172172172,0.170442768599211,0.505918903631247,0.0350883008231827,0.849369777119864,0.000263362416405464,0.998523069463971
4.07273273273273,0.169884336035805,0.506198482342454,0.0349624312724619,0.849473909555688,0.000262363248824953,0.998524157342005
4.08474374374374,0.169329341571963,0.506476510781626,0.0348374377947307,0.849577377975966,0.000261371391186892,0.998525237947353
4.09675475475476,0.168777755266737,0.506753001439554,0.0347133114409049,0.849680188650629,0.000260386766062746,0.99852631135256
4.10876576576577,0.168229547508379,0.507027966677132,0.0345900433810583,0.849782347771657,0.000259409297089883,0.998527377629212
4.12077677677678,0.167684689010058,0.50730141872698,0.0344676249024851,0.849883861454264,0.000258438908954046,0.998528436847954
4.13278778778779,0.167143150805643,0.507573369695056,0.0343460474077993,0.849984735738086,0.000257475527370681,0.998529489078506
4.1447987987988,0.166604904245542,0.507843831562246,0.0342253024130693,0.850084976588327,0.000256519079068513,0.998530534389667
4.15680980980981,0.166069920992604,0.508112816185917,0.0341053815459897,0.850184589896896,0.000255569491771328,0.998531572849341
4.16882082082082,0.165538173018086,0.508380335301463,0.0339862765440865,0.850283581483516,0.000254626694182761,0.998532604524558
4.18083183183183,0.165009632597673,0.508646400523823,0.0338679792529562,0.85038195709682,0.000253690615968768,0.998533629481464
4.19284284284284,0.164484272307554,0.508911023348969,0.0337504816245386,0.85047972241542,0.000252761187742173,0.998534647785363
4.20485385385386,0.163962065020563,0.509174215155389,0.0336337757154225,0.850576883048966,0.000251838341046655,0.99853565950071
4.21686486486487,0.163442983902372,0.509435987205535,0.0335178536851819,0.850673444539176,0.000250922008341715,0.998536664691138
4.22887587587588,0.162927002407734,0.509696350647253,0.033402707794744,0.850769412360854,0.000250012122987158,0.998537663419455
4.24088688688689,0.162414094276789,0.509955316515202,0.0332883304047875,0.850864791922889,0.00024910861922874,0.998538655747686
4.2528978978979,0.161904233531422,0.510212895732237,0.0331747139741714,0.850959588569236,0.000248211432183174,0.998539641737045
4.26490890890891,0.161397394471668,0.510469099110786,0.0330618510583917,0.851053807579878,0.000247320497824353,0.998540621447985
4.27691991991992,0.160893551672172,0.510723937354199,0.0329497343080669,0.851147454171772,0.000246435752969342,0.998541594940191
4.28893093093093,0.160392679978704,0.510977421058084,0.032838356467452,0.851240533499781,0.000245557135264186,0.998542562272593
4.30094194194194,0.15989475450472,0.511229560711618,0.03272771037298,0.851333050657589,0.000244684583171261,0.998543523503383
4.31295295295295,0.159399750627971,0.511480366698844,0.0326177889518284,0.85142501067859,0.000243818035955673,0.998544478690022
4.32496396396396,0.158907643987165,0.511729849299948,0.0325085852205146,0.851516418536782,0.000242957433672436,0.998545427889256
4.33697497497498,0.158418410478674,0.511978018692514,0.0324000922835141,0.851607279147623,0.000242102717153848,0.998546371157123
4.34898598598599,0.157932026253293,0.512224884952775,0.0322923033319056,0.85169759736889,0.000241253827996948,0.998547308548966
4.360996996997,0.157448467713033,0.512470458056826,0.0321852116420412,0.851787378001513,0.000240410708551633,0.998548240119443
4.37300800800801,0.156967711507979,0.51271474788184,0.0320788105742374,0.851876625790396,0.000239573301908638,0.998549165922537
4.38501901901902,0.156489734533173,0.512957764207247,0.0319730935714941,0.851965345425227,0.000238741551887311,0.998550086011567
4.39703003003003,0.156014513925557,0.513199516715921,0.0318680541582336,0.852053541541274,0.000237915403025213,0.998551000439201
4.40904104104104,0.155542027060951,0.513440014995324,0.0317636859390628,0.852141218720164,0.000237094800565598,0.998551909257459
4.42105205205205,0.155072251551075,0.513679268538654,0.0316599825975582,0.85222838149065,0.000236279690446973,0.998552812517729
4.43306306306306,0.154605165240616,0.513917286745971,0.0315569378950722,0.852315034329366,0.000235470019292487,0.998553710270778
4.44507407407407,0.154140746204337,0.514154078925299,0.0314545456695605,0.852401181661572,0.000234665734398897,0.998554602566748
4.45708508508508,0.153678972744219,0.514389654293727,0.0313527998344301,0.852486827861878,0.000233866783725897,0.998555489455189
4.4690960960961,0.153219823386658,0.514624021978484,0.0312516943774091,0.852571977254965,0.00023307311588656,0.998556370985041
4.48110710710711,0.152763276879685,0.514857191018005,0.0311512233594334,0.852656634116287,0.000232284680136385,0.998557247204662
4.49311811811812,0.152309312190238,0.51508917036298,0.0310513809135573,0.852740802672769,0.000231501426364224,0.998558118161838
4.50512912912913,0.151857908501466,0.515319968877384,0.0309521612438787,0.852824487103479,0.000230723305082062,0.99855898390377
4.51714014014014,0.151409045210075,0.515549595339509,0.0308535586244871,0.852907691540312,0.000229950267415642,0.998559844477106
4.52915115115115,0.150962701923703,0.515778058442954,0.0307555673984261,0.852990420068634,0.000229182265095088,0.998560699927943
4.54116216216216,0.150518858458345,0.516005366797637,0.0306581819766783,0.85307267672794,0.000228419250445596,0.998561550301826
4.55317317317317,0.150077494835803,0.516231528930758,0.0305613968371637,0.85315446551249,0.000227661176378942,0.998562395643768
4.56518418418418,0.149638591281173,0.516456553287772,0.0304652065237579,0.853235790371932,0.000226907996383659,0.998563235998246
4.5771951951952,0.149202128220376,0.516680448233345,0.0303696056453272,0.853316655211921,0.000226159664517404,0.998564071409218
4.58920620620621,0.148768086277709,0.516903222052286,0.0302745888747788,0.853397063894727,0.000225416135397623,0.998564901920134
4.60121721721722,0.148336446273446,0.517124882950481,0.0301801509481289,0.853477020239827,0.000224677364193446,0.998565727573926
4.61322822822823,0.147907189221457,0.517345439055804,0.0300862866635861,0.853556528024497,0.000223943306617502,0.998566548413038
4.62523923923924,0.147480296326874,0.517564898419019,0.0299929908806503,0.853635590984383,0.000223213918917774,0.998567364479411
4.63725025025025,0.147055748983778,0.517783269014673,0.0299002585192274,0.853714212814073,0.000222489157869856,0.998568175814512
4.64926126126126,0.146633528772923,0.518000558741971,0.0298080845587592,0.853792397167657,0.000221768980768274,0.998568982459318
4.66127227227227,0.146213617459496,0.518216775425644,0.0297164640373667,0.853870147659271,0.000221053345420153,0.998569784454348
4.67328328328328,0.145795996990897,0.518431926816803,0.0296253920510101,0.853947467863645,0.000220342210136781,0.998570581839643
4.6852942942943,0.14538064949456,0.518646020593783,0.0295348637526613,0.854024361316624,0.00021963553372629,0.998571374654797
4.69730530530531,0.144967557275798,0.518859064362973,0.0294448743514904,0.854100831515704,0.000218933275486615,0.998572162938944
4.70931631631632,0.144556702815678,0.51907106565964,0.0293554191120674,0.854176881920539,0.000218235395198096,0.998572946730782
4.72132732732733,0.144148068768931,0.519282031948737,0.0292664933535751,0.85425251595345,0.000217541853116772,0.998573726068562
4.73333833833834,0.14374163796188,0.519491970625699,0.0291780924490368,0.854327736999923,0.000216852609967318,0.998574500990106
4.74534934934935,0.143337393390407,0.519700889017238,0.0290902118245562,0.854402548409103,0.000216167626935832,0.998575271532811
4.75736036036036,0.142935318217944,0.51990879438212,0.0290028469585699,0.85447695349427,0.000215486865664231,0.998576037733654
4.76937137137137,0.142535395773484,0.520115693911924,0.028915993381113,0.854550955533324,0.000214810288242636,0.998576799629191
4.78138238238238,0.142137609549633,0.520321594731812,0.0288296466730954,0.854624557769246,0.000214137857203191,0.998577557255578
4.79339339339339,0.141741943200678,0.520526503901272,0.0287438024655913,0.854697763410558,0.000213469535514004,0.998578310648559
4.80540440440441,0.141348380540684,0.520730428414848,0.0286584564391407,0.854770575631784,0.000212805286573374,0.99857905984349
4.81741541541542,0.140956905541618,0.520933375202884,0.0285736043230607,0.854842997573885,0.000212145074201861,0.998579804875327
4.82942642642643,0.140567502331497,0.521135351132227,0.0284892418947696,0.85491503234471,0.000211488862638738,0.998580545778641
4.84143743743744,0.140180155192562,0.521336363006946,0.0284053649791214,0.854986683019419,0.000210836616534401,0.998581282587628
4.85344844844845,0.139794848559477,0.521536417569029,0.0283219694477516,0.855057952640914,0.000210188300944599,0.998582015336101
4.86545945945946,0.139411567017549,0.521735521499074,0.0282390512184324,0.855128844220257,0.000209543881325802,0.998582744057505
4.87747047047047,0.139030295300978,0.521933681416968,0.0281566062544407,0.855199360737081,0.000208903323528191,0.998583468784915
4.88948148148148,0.138651018291124,0.522130903882568,0.0280746305639333,0.855269505139999,0.000208266593791462,0.998584189551053
4.90149249249249,0.138273721014799,0.522327195396354,0.027993120199335,0.855339280347002,0.000207633658738607,0.998584906388276
4.9135035035035,0.137898388642589,0.522522562400096,0.0279120712567348,0.855408689245854,0.000207004485370597,0.998585619328598
4.92551451451452,0.137525006487185,0.522717011277491,0.0278314798752925,0.855477734694479,0.000206379041061161,0.998586328403678
4.93752552552553,0.137153560001749,0.522910548354811,0.0277513422366545,0.855546419521342,0.000205757293552181,0.998587033644845
4.94953653653654,0.136784034778295,0.523103179901527,0.0276716545643789,0.855614746525831,0.000205139210947693,0.998587735083079
4.96154754754755,0.136416416546092,0.523294912130933,0.0275924131233707,0.855682718478619,0.000204524761709631,0.998588432749034
4.97355855855856,0.136050691170088,0.523485751200766,0.0275136142193242,0.855750338122034,0.00020391391465248,0.998589126673033
4.98556956956957,0.13568684464936,0.523675703213802,0.0274352541981758,0.855817608170417,0.000203306638938399,0.998589816885077
4.99758058058058,0.135324863115581,0.523864774218466,0.0273573294455654,0.855884531310477,0.000202702904073175,0.998590503414848
5.00959159159159,0.134964732831498,0.524052970209414,0.027279836386305,0.855951110201637,0.000202102679900681,0.998591186291709
5.0216026026026,0.134606440189452,0.524240297128125,0.0272027714838569,0.856017347476381,0.000201505936598382,0.998591865544716
5.03361361361361,0.134249971709894,0.52442676086347,0.0271261312398197,0.856083245740588,0.00020091264467358,0.998592541202616
5.04562462462463,0.133895314039936,0.524612367252288,0.0270499121934226,0.85614880757387,0.000200322774957804,0.998593213293852
5.05763563563564,0.133542453951917,0.52479712207994,0.026974110921027,0.856214035529893,0.000199736298603488,0.998593881846569
5.06964664664665,0.13319137834198,0.52498103108087,0.0268987240356367,0.85627893213671,0.000199153187078855,0.998594546888619
5.08165765765766,0.132842074228685,0.525164099939152,0.0268237481864147,0.85634349989707,0.000198573412164301,0.99859520844756
5.09366866866867,0.13249452875162,0.525346334289026,0.0267491800582086,0.85640774128874,0.000197996945947765,0.998595866550664
5.10567967967968,0.132148729170046,0.525527739715436,0.0266750163710831,0.856471658764806,0.000197423760820715,0.998596521224915
5.11769069069069,0.131804662861549,0.52570832175456,0.0266012538798584,0.856535254753984,0.000196853829474046,0.998597172497027
5.1297017017017,0.131462317320718,0.525888085894321,0.0265278893736584,0.85659853166092,0.000196287124894532,0.998597820393427
5.14171271271271,0.131121680157832,0.526067037574914,0.0264549196754627,0.856661491866478,0.000195723620360479,0.998598464940272
5.15372372372372,0.130782739097572,0.5262451821893,0.0263823416416681,0.856724137728043,0.000195163289437568,0.998599106163454
5.16573473473474,0.130445481977743,0.526422525083721,0.0263101521616552,0.8567864715798,0.000194606105976095,0.998599744088594
5.17774574574575,0.130109896748018,0.526599071558184,0.0262383481573626,0.856848495733018,0.000194052044106139,0.998600378741052
5.18975675675676,0.129775971468691,0.526774826866957,0.0261669265828669,0.856910212476333,0.000193501078234234,0.998601010145933
5.20176776776777,0.129443694309457,0.526949796219046,0.0260958844239693,0.856971624076015,0.000192953183040377,0.998601638328077
5.21377877877878,0.129113053548194,0.527123984778681,0.0260252186977889,0.857032732776249,0.00019240833347344,0.998602263312083
5.22578978978979,0.128784037569774,0.527297397665776,0.0259549264523613,0.857093540799395,0.000191866504748399,0.998602885122289
5.2378008008008,0.128456634864882,0.5274700399564,0.0258850047662443,0.857154050346252,0.000191327672342309,0.998603503782794
5.24981181181181,0.128130834028847,0.527641916683241,0.0258154507481287,0.857214263596318,0.000190791811991633,0.998604119317451
5.26182282282282,0.127806623760499,0.52781303283605,0.0257462615364549,0.857274182708048,0.00019025889968834,0.998604731749874
5.27383383383383,0.127483992861028,0.527983393362095,0.0256774342990369,0.8573338098191,0.000189728911676457,0.998605341103443
5.28584484484485,0.127162930232865,0.528153003166604,0.025608966232689,0.857393147046592,0.000189201824449272,0.998605947401294
5.29785585585586,0.126843424878579,0.528321867113201,0.0255408545628607,0.857452196487338,0.000188677614746056,0.998606550666343
5.30986686686687,0.12652546589978,0.528489990024338,0.0254730965432761,0.857510960218094,0.000188156259548682,0.998607150921274
5.32187787787788,0.126209042496043,0.528657376681722,0.025405689455578,0.857569440295798,0.000187637736078824,0.99860774818854
5.33388888888889,0.125894143963842,0.528824031826737,0.0253386306089786,0.8576276387578,0.000187122021794531,0.998608342490377
5.3458998998999,0.1255807596955,0.52898996016086,0.0252719173399144,0.857685557622095,0.000186609094387367,0.998608933848801
5.35791091091091,0.12526887917815,0.529155166346072,0.0252055470117061,0.85774319888755,0.000186098931779856,0.99860952228561
5.36992192192192,0.124958491992708,0.529319655005265,0.0251395170142245,0.857800564534134,0.000185591512121703,0.998610107822384
5.38193293293293,0.124649587812866,0.529483430722642,0.0250738247635605,0.857857656523132,0.000185086813787735,0.998610690480496
5.39394394394394,0.124342156404087,0.529646498044117,0.0250084677016999,0.857914476797368,0.000184584815374732,0.998611270281106
5.40595495495496,0.124036187622622,0.529808861477703,0.0249434432962033,0.857971027281423,0.00018408549569855,0.998611847245171
5.41796596596597,0.123731671414532,0.529970525493901,0.024878749039891,0.85802730988184,0.000183588833791441,0.998612421393439
5.42997697697698,0.123428597814729,0.530131494526084,0.0248143824505317,0.85808332648734,0.000183094808899576,0.99861299274646
5.44198798798799,0.123126956946024,0.530291772970871,0.0247503410705358,0.858139078969029,0.00018260340047975,0.998613561324582
5.453998998999,0.122826739018188,0.530451365188505,0.0246866224666539,0.858194569180595,0.000182114588197589,0.998614127147957
5.46601001001001,0.122527934327025,0.530610275503218,0.0246232242296793,0.858249798958517,0.000181628351924544,0.998614690236546
5.47802102102102,0.122230533253459,0.530768508203596,0.0245601439741543,0.85830477012226,0.000181144671734981,0.99861525061011
5.49003203203203,0.121934526262627,0.530926067542943,0.0244973793380818,0.858359484474468,0.000180663527904358,0.998615808288226
5.50204304304304,0.121639903902987,0.531082957739634,0.0244349279826394,0.858413943801161,0.000180184900906195,0.998616363290284
5.51405405405405,0.121346656805438,0.531239182977462,0.0243727875918994,0.858468149871924,0.000179708771409984,0.998616915635484
5.52606506506507,0.121054775682447,0.531394747405998,0.024310955872552,0.858522104440092,0.000179235120278733,0.998617465342842
5.53807607607608,0.120764251327188,0.53154965514092,0.024249430553632,0.858575809242939,0.000178763928566307,0.998618012431205
5.55008708708709,0.120475074612696,0.531703910264364,0.0241882093862501,0.85862926600186,0.000178295177515302,0.998618556919222
5.5620980980981,0.120187236491024,0.531857516825253,0.024127290143328,0.858682476422546,0.0001778288485548,0.998619098825383
5.57410910910911,0.119900727992415,0.532010478839628,0.0240666706193367,0.858735442195171,0.000177364923298216,0.998619638167992
5.58612012012012,0.119615540224487,0.53216280029098,0.024006348630039,0.858788164994557,0.000176903383540541,0.998620174965186
5.59813113113113,0.119331664371417,0.532314485130569,0.0239463220122359,0.858840646480353,0.000176444211256556,0.998620709234927
5.61014214214214,0.119049091693149,0.53246553727775,0.023886588623515,0.858892888297208,0.000175987388598868,0.998621240995013
5.62215315315315,0.1187678135246,0.53261596062028,0.0238271463420054,0.858944892074932,0.000175532897895171,0.998621770263074
5.63416416416416,0.118487821274883,0.532765759014639,0.0237679930661323,0.858996659428666,0.000175080721646506,0.998622297056571
5.64617517517518,0.118209106426536,0.532914936286335,0.0237091267143788,0.859048191959047,0.000174630842525254,0.998622821392809
5.65818618618619,0.117931660534762,0.533063496230209,0.023650545225048,0.859099491252369,0.000174183243372646,0.998623343288927
5.6701971971972,0.117655475226674,0.533211442610739,0.02359224655603,0.859150558880738,0.000173737907197256,0.99862386276191
5.68220820820821,0.117380542200559,0.533358779162334,0.023534228684572,0.859201396402238,0.0001732948171729,0.99862437982858
5.69421921921922,0.117106853225137,0.533505509589635,0.0234764896070516,0.859252005361078,0.000172853956636286,0.998624894505606
5.70623023023023,0.116834400138842,0.5336516375678,0.0234190273387519,0.859302387287753,0.000172415309085459,0.998625406809505
5.71824124124124,0.116563174849102,0.533797166742795,0.0233618399136424,0.859352543699185,0.000171978858177881,0.998625916756639
5.73025225225225,0.116293169331633,0.53394210073168,0.0233049253841603,0.859402476098884,0.000171544587728131,0.998626424363225
5.74226326326326,0.116024375629743,0.534086443122888,0.0232482818209963,0.859452185977087,0.000171112481706897,0.998626929645328
5.75427427427427,0.115756785853634,0.534230197476505,0.0231919073128829,0.859501674810907,0.000170682524238117,0.998627432618864
5.76628528528529,0.115490392179729,0.534373367324542,0.0231357999663855,0.859550944064474,0.000170254699597746,0.998627933299612
5.7782962962963,0.115225186849988,0.53451595617121,0.0230799579056969,0.85959999518908,0.00016982899221217,0.998628431703197
5.79030730730731,0.114961162171251,0.53465796749319,0.0230243792724335,0.859648829623318,0.000169405386655767,0.99862892784511
5.80231831831832,0.114698310514571,0.534799404739893,0.0229690622254358,0.859697448793214,0.000168983867649932,0.9986294217407
5.81432932932933,0.114436624314572,0.534940271333726,0.0229140049405705,0.859745854112373,0.000168564420060736,0.998629913405178
5.82634034034034,0.114176096068798,0.535080570670355,0.0228592056105353,0.859794046982106,0.000168147028897816,0.998630402853614
5.83835135135135,0.113916718337084,0.535220306118956,0.0228046624446667,0.859842028791567,0.000167731679312091,0.998630890100951
5.85036236236236,0.113658483740927,0.535359481022473,0.0227503736687513,0.85988980091788,0.000167318356594694,0.998631375161987
5.86237337337337,0.11340138496286,0.535498098697865,0.0226963375248372,0.859937364726273,0.000166907046174925,0.998631858051394
5.87438438438438,0.113145414745849,0.535636162436359,0.0226425522710504,0.859984721570201,0.000166497733619003,0.998632338783717
5.8863953953954,0.112890565892678,0.53577367550369,0.0225890161814128,0.860031872791475,0.000166090404628292,0.998632817373364
5.89840640640641,0.112636831265357,0.535910641140351,0.0225357275456615,0.860078819720384,0.000165685045037643,0.998633293834616
5.91041741741742,0.112384203784524,0.536047062561822,0.0224826846690729,0.860125563675823,0.000165281640814127,0.998633768181634
5.92242842842843,0.112132676428866,0.536182942958819,0.0224298858722871,0.860172105965406,0.000164880178055418,0.998634240428443
5.93443943943944,0.111882242234538,0.536318285497519,0.0223773294911352,0.860218447885593,0.000164480642988292,0.998634710588953
5.94645045045045,0.111632894294591,0.5364530933198,0.0223250138764694,0.860264590721806,0.000164083021967157,0.998635178676949
5.95846146146146,0.111384625758411,0.536587369543463,0.0222729373939951,0.860310535748542,0.000163687301472455,0.998635644706094
5.97047247247247,0.111137429831156,0.536721117262462,0.022221098424105,0.860356284229497,0.000163293468109588,0.998636108689931
5.98248348348348,0.110891299773209,0.53685433954713,0.0221694953617149,0.860401837417667,0.000162901508607146,0.998636570641883
5.99449449449449,0.11064622889963,0.5369870394444,0.0221181266161036,0.860447196555474,0.000162511409815779,0.998637030575263
6.00650550550551,0.110402210579619,0.537119219978018,0.0220669906107524,0.860492362874866,0.000162123158706648,0.99863748850326
6.01851651651652,0.110159238235981,0.537250884148771,0.0220160857831887,0.860537337597434,0.000161736742370154,0.99863794443895
6.03052752752753,0.109917305344601,0.537382034934694,0.0219654105848305,0.860582121934516,0.000161352148014521,0.998638398395298
6.04253853853854,0.109676405433923,0.537512675291282,0.0219149634808333,0.860626717087304,0.000160969362964783,0.998638850385156
6.05454954954955,0.109436532084437,0.537642808151703,0.0218647429499391,0.860671124246954,0.000160588374660699,0.998639300421263
6.06656056056056,0.109197678928168,0.537772436427005,0.0218147474843274,0.860715344594683,0.000160209170656658,0.998639748516252
6.07857157157157,0.108959839648175,0.537901563006319,0.0217649755894678,0.860759379301879,0.000159831738619543,0.998640194682641
6.09058258258258,0.108723007978052,0.538030190757063,0.0217154257839747,0.860803229530198,0.000159456066327137,0.998640638932849
6.10259359359359,0.108487177701441,0.538158322525144,0.0216660965994643,0.860846896431663,0.000159082141668299,0.998641081279182
6.1146046046046,0.108252342651539,0.538285961135155,0.0216169865804125,0.860890381148773,0.000158709952640446,0.998641521733844
6.12661561561562,0.108018496710625,0.538413109390573,0.0215680942840158,0.860933684814586,0.00015833948734871,0.998641960308935
6.13862662662663,0.10778563380958,0.538539770073951,0.0215194182800529,0.860976808552828,0.000157970734005074,0.998642397016447
6.15063763763764,0.107553747927422,0.538665945947112,0.0214709571507488,0.861019753477986,0.00015760368092682,0.998642831868279
6.16264864864865,0.107322833090838,0.538791639751337,0.0214227094906403,0.861062520695395,0.000157238316535604,0.99864326487622
6.17465965965966,0.107092883373727,0.538916854207558,0.0213746739064435,0.861105111301342,0.000156874629356208,0.998643696051969
6.18667067067067,0.106863892896745,0.539041592016536,0.0213268490169229,0.86114752638315,0.000156512608015255,0.998644125407115
6.19868168168168,0.106635855826858,0.539165855859052,0.0212792334527617,0.861189767019275,0.00015615224124063,0.998644552953161
6.21069269269269,0.1064087663769,0.539289648396085,0.0212318258564347,0.861231834279387,0.000155793517859636,0.998644978701505
6.2227037037037,0.10618261880513,0.539412972268996,0.0211846248820817,0.861273729224472,0.000155436426798653,0.998645402663451
6.23471471471472,0.1059574074148,0.539535830099701,0.0211376291953836,0.861315452906907,0.000155080957081413,0.998645824850212
6.24672572572573,0.105733126553729,0.539658224490848,0.0210908374734393,0.861357006370553,0.000154727097828303,0.998646245272907
6.25873673673674,0.105509770613876,0.539780158025998,0.0210442484046443,0.861398390650844,0.000154374838255605,0.998646663942554
6.27074774774775,0.105287334030921,0.539901633269789,0.0209978606885713,0.861439606774861,0.000154024167673429,0.998647080870092
6.28275875875876,0.105065811283852,0.540022652768109,0.0209516730358514,0.861480655761425,0.00015367507548629,0.99864749606636
6.29476976976977,0.104845196894553,0.540143219048268,0.020905684168058,0.861521538621177,0.000153327551190397,0.998647909542108
6.30678078078078,0.104625485427401,0.540263334619163,0.0208598928175909,0.861562256356659,0.000152981584373918,0.998648321308007
6.31879179179179,0.104406671488861,0.540383001971441,0.0208142977275626,0.861602809962393,0.000152637164715563,0.998648731374625
6.3308028028028,0.104188749727096,0.540502223577665,0.0207688976516861,0.861643200424965,0.000152294281983312,0.998649139752451
6.34281381381382,0.103971714831567,0.540621001892475,0.0207236913541636,0.861683428723097,0.000151952926034205,0.998649546451891
6.35482482482483,0.103755561532652,0.540739339352749,0.0206786776095771,0.861723495827735,0.000151613086812388,0.998649951483262
6.36683583583584,0.103540284601258,0.540857238377761,0.0206338552027797,0.861763402702114,0.000151274754349172,0.998650354856795
6.37884684684685,0.103325878848445,0.540974701369334,0.0205892229287888,0.861803150301844,0.000150937918761771,0.998650756582638
6.39085785785786,0.103112339125047,0.541091730712002,0.020544779592681,0.861842739574979,0.000150602570251851,0.998651156670858
6.40286886886887,0.102899660321305,0.541208328773156,0.0205005240094868,0.861882171462092,0.000150268699105661,0.998651555131442
6.41487987987988,0.102687837366497,0.541324497903202,0.0204564550040885,0.861921446896353,0.000149936295692068,0.998651951974292
6.42689089089089,0.102476865228576,0.541440240435707,0.0204125714111179,0.861960566803595,0.000149605350462707,0.998652347209231
6.4389019019019,0.102266738913813,0.541555558687549,0.0203688720748557,0.86199953210239,0.000149275853950047,0.998652740846004
6.45091291291291,0.102057453466439,0.541670454959066,0.0203253558491325,0.862038343704117,0.000148947796767884,0.998653132894276
6.46292392392392,0.101849003968293,0.541784931534197,0.0202820215972308,0.862077002513034,0.000148621169608742,0.998653523363635
6.47493493493494,0.101641385538479,0.54189899068063,0.0202388681917879,0.862115509426348,0.000148295963244995,0.998653912263592
6.48694594594595,0.10143459333302,0.542012634649943,0.0201958945147001,0.862153865334278,0.000147972168526376,0.99865429960358
6.49895695695696,0.101228622544515,0.542125865677746,0.0201530994570283,0.862192071120131,0.000147649776380261,0.998654685392959
6.51096796796797,0.101023468401808,0.542238685983819,0.0201104819189049,0.862230127660363,0.000147328777810259,0.998655069641016
6.52297897897898,0.100819126169653,0.542351097772251,0.0200680408094411,0.862268035824643,0.000147009163895785,0.998655452356956
6.53498998998999,0.100615591148382,0.542463103231578,0.0200257750466359,0.862305796475925,0.000146690925791,0.998655833549923
6.547001001001,0.100412858673586,0.542574704534914,0.0199836835572861,0.862343410470508,0.000146374054724357,0.998656213228974
6.55901201201201,0.100210924115788,0.54268590384009,0.0199417652768977,0.862380878658102,0.000146058541997362,0.998656591403107
6.57102302302302,0.100009782880124,0.542796703289786,0.0199000191495971,0.862418201881886,0.000145744378984345,0.998656968081243
6.58303403403403,0.0998094304060323,0.542907105011657,0.0198584441280454,0.862455380978578,0.000145431557131595,0.998657343272229
6.59504504504505,0.0996098621669375,0.543017111118469,0.0198170391733517,0.862492416778492,0.000145120067956072,0.998657716984854
6.60705605605606,0.0994110736699442,0.543126723708224,0.0197758032549889,0.862529310105596,0.000144809903045565,0.998658089227827
6.61906706706707,0.0992130604555305,0.543235944864289,0.0197347353507094,0.862566061777584,0.000144501054057256,0.998658460009792
6.63107807807808,0.0990158180972478,0.543344776655521,0.0196938344464632,0.862602672605919,0.000144193512717381,0.998658829339325
6.64308908908909,0.0988193422014201,0.543453221136389,0.0196530995363153,0.862639143395905,0.000143887270820489,0.998659197224938
6.6551001001001,0.0986236284068499,0.543561280347104,0.0196125296223655,0.862675474946738,0.000143582320228645,0.998659563675073
6.66711111111111,0.0984286723845254,0.543668956313734,0.0195721237146678,0.862711668051569,0.000143278652870748,0.998659928698106
6.67912212212212,0.0982344698373307,0.543776251048331,0.0195318808311526,0.862747723497554,0.000142976260742022,0.998660292302355
6.69113313313313,0.0980410164997603,0.543883166549044,0.0194917999975478,0.862783642065919,0.000142675135903042,0.998660654496063
6.70314414414414,0.0978483081376351,0.543989704800244,0.0194518802473022,0.862819424532006,0.000142375270479553,0.998661015287417
6.71515515515516,0.0976563405478228,0.544095867772635,0.0194121206215092,0.862855071665336,0.000142076656661165,0.998661374684534
6.72716616616617,0.0974651095579598,0.544201657423378,0.0193725201688316,0.862890584229659,0.00014177928670161,0.998661732695478
6.73917717717718,0.0972746110261778,0.544307075696199,0.0193330779454274,0.862925962983009,0.000141483152916874,0.998662089328243
6.75118818818819,0.0970848408408312,0.544412124521502,0.0192937930148761,0.862961208677758,0.000141188247685783,0.998662444590767
6.7631991991992,0.0968957949202292,0.544516805816489,0.0192546644481061,0.862996322060667,0.000140894563448768,0.99866279849092
6.77521021021021,0.0967074692123692,0.544621121485265,0.0192156913233229,0.863031303872939,0.000140602092707228,0.998663151036519
6.78722122122122,0.0965198596946746,0.54472507341895,0.0191768727259383,0.863066154850269,0.000140310828023084,0.998663502235317
6.79923223223223,0.0963329623737334,0.54482866349579,0.0191382077485001,0.8631008757229,0.000140020762018234,0.998663852095012
6.81124324324324,0.0961467732850413,0.544931893581261,0.0190996954906231,0.863135467215664,0.000139731887373739,0.998664200623237
6.82325425425426,0.0959612884927461,0.545034765528182,0.0190613350589198,0.863169930048042,0.000139444196829443,0.998664547827575
6.83526526526527,0.095776504089396,0.545137281176817,0.0190231255669338,0.863204264934204,0.000139157683183252,0.998664893715547
6.84727627627628,0.0955924161956891,0.54523944235498,0.0189850661350721,0.863238472583066,0.000138872339290693,0.998665238294616
6.85928728728729,0.095409020960227,0.545341250878141,0.0189471558905389,0.863272553698332,0.000138588158064283,0.998665581572189
6.8712982982983,0.0952263145592696,0.545442708549524,0.0189093939672706,0.863306508978545,0.000138305132472793,0.998665923555623
6.88330930930931,0.0950442931964929,0.54554381716022,0.018871779505871,0.86334033911713,0.000138023255541207,0.998666264252215
6.89532032032032,0.0948629531027506,0.545644578489273,0.0188343116535472,0.863374044802447,0.000137742520349468,0.998666603669204
6.90733133133133,0.0946822905358349,0.545744994303791,0.0187969895640467,0.863407626717832,0.000137462920032597,0.998666941813779
6.91934234234234,0.0945023017802437,0.54584506635904,0.0187598123975946,0.863441085541644,0.000137184447779682,0.998667278693079
6.93135335335335,0.0943229831469473,0.545944796398545,0.0187227793208319,0.86347442194731,0.000136907096833635,0.998667614314179
6.94336436436437,0.0941443309731586,0.546044186154183,0.0186858895067552,0.863507636603371,0.000136630860490642,0.998667948684113
6.95537537537538,0.0939663416221059,0.546143237346283,0.0186491421346551,0.863540730173522,0.000136355732099331,0.998668281809856
6.96738638638639,0.093789011482807,0.546241951683717,0.0186125363900572,0.863573703316663,0.000136081705060841,0.998668613698331
6.9793973973974,0.0936123369698466,0.546340330863999,0.0185760714646633,0.863606556686933,0.000135808772827696,0.998668944356411
6.99140840840841,0.0934363145231555,0.546438376573374,0.0185397465562925,0.863639290933758,0.000135536928903923,0.998669273790922
7.00341941941942,0.0932609406077925,0.546536090486913,0.018503560868824,0.863671906701898,0.000135266166843872,0.998669602008632
7.01543043043043,0.0930862117137275,0.546633474268604,0.0184675136121398,0.863704404631476,0.000134996480252338,0.998669929016267
7.02744144144144,0.0929121243556275,0.54673052957144,0.0184316040020685,0.863736785358032,0.000134727862783728,0.998670254820498
7.03945245245245,0.0927386750726455,0.546827258037511,0.0183958312603292,0.863769049512556,0.000134460308141865,0.998670579427948
7.05146346346346,0.0925658604282097,0.546923661298095,0.0183601946144769,0.863801197721532,0.000134193810079123,0.998670902845194
7.06347447447448,0.0923936770098165,0.547019740973741,0.0183246932978475,0.863833230606975,0.000133928362396396,0.998671225078764
7.07548548548549,0.0922221214288248,0.54711549867436,0.0182893265495039,0.863865148786478,0.000133663958942207,0.998671546135137
7.0874964964965,0.0920511903202521,0.547210935999309,0.0182540936141833,0.863896952873241,0.000133400593612607,0.998671866020745
7.09950750750751,0.0918808803425736,0.547306054537478,0.0182189937422436,0.863928643476116,0.000133138260350746,0.998672184741972
7.11151851851852,0.0917111881775226,0.547400855867374,0.0181840261896118,0.863960221199645,0.000132876953145968,0.998672502305163
7.12352952952953,0.0915421105298924,0.547495341557203,0.0181491902177327,0.863991686644095,0.000132616666033797,0.998672818716605
7.13554054054054,0.0913736441273422,0.547589513164956,0.0181144850935173,0.864023040405501,0.000132357393095595,0.998673133982549
7.14755155155155,0.091205785720202,0.547683372238491,0.0180799100892921,0.864054283075698,0.000132099128457532,0.998673448109198
7.15956256256256,0.091038532081282,0.547776920315612,0.0180454644827507,0.864085415242358,0.00013184186629109,0.998673761102709
7.17157357357357,0.0908718800056828,0.547870158924152,0.0180111475569031,0.86411643748903,0.000131585600811434,0.998674072969198
7.18358458458458,0.0907058263106069,0.54796308958205,0.0179769586000271,0.864147350395175,0.000131330326278205,0.998674383714731
7.1955955955956,0.0905403678351736,0.548055713797434,0.0179428969056208,0.864178154536196,0.000131076036994236,0.99867469334534
7.20760660660661,0.0903755014402346,0.548148033068697,0.017908961772354,0.864208850483484,0.000130822727305878,0.998675001867006
7.21961761761762,0.090211224008191,0.548240048884574,0.0178751525040217,0.864239438804442,0.0001305703916018,0.998675309285667
7.23162862862863,0.090047532442814,0.548331762724222,0.0178414684094968,0.864269920062526,0.000130319024313146,0.998675615607224
7.24363963963964,0.0898844236690653,0.548423176057291,0.0178079088026845,0.864300294817279,0.000130068619913167,0.99867592083753
7.25565065065065,0.0897218946329204,0.548514290344006,0.0177744730024762,0.86433056362436,0.000129819172916246,0.998676224982404
7.26766166166166,0.0895599423011934,0.548605107035236,0.0177411603327045,0.864360727035585,0.00012957067787825,0.998676528047619
7.27967267267267,0.0893985636613633,0.548695627572571,0.0177079701220985,0.864390785598953,0.000129323129395774,0.998676830038905
7.29168368368368,0.0892377557214025,0.548785853388395,0.0176749017042397,0.864420739858683,0.000129076522105726,0.998677130961956
7.3036946946947,0.0890775155096064,0.548875785905959,0.0176419544175179,0.864450590355244,0.000128830850685183,0.998677430822423
7.31570570570571,0.088917840074425,0.54896542653945,0.0176091276050885,0.864480337625389,0.000128586109850657,0.998677729625918
7.32771671671672,0.0887587264842962,0.549054776694068,0.0175764206148291,0.864509982202188,0.000128342294358147,0.998678027378014
7.33972772772773,0.0886001718274802,0.54914383776609,0.0175438327992977,0.864539524615054,0.000128099399002516,0.998678324084245
7.35173873873874,0.0884421732118965,0.549232611142946,0.0175113635156903,0.864568965389781,0.000127857418617227,0.998678619750105
7.36374974974975,0.0882847277649613,0.549321098203284,0.0174790121257999,0.864598305048571,0.000127616348073985,0.998678914381053
7.37576076076076,0.0881278326334275,0.54940930031704,0.0174467779959756,0.864627544110064,0.000127376182282333,0.998679207982507
7.38777177177177,0.0879714849832256,0.549497218845508,0.0174146604970814,0.864656683089369,0.00012713691618927,0.998679500559842
7.39978278278278,0.0878156819993062,0.549584855141403,0.0173826590044565,0.864685722498096,0.000126898544779241,0.998679792118408
7.41179379379379,0.0876604208854845,0.549672210548934,0.017350772897876,0.864714662844383,0.00012666106307327,0.998680082663505
7.42380480480481,0.0875056988642857,0.549759286403865,0.0173190015615105,0.864743504632926,0.000126424466129031,0.99868037220041
7.43581581581582,0.0873515131767923,0.549846084033582,0.0172873443838888,0.864772248365008,0.000126188749040436,0.998680660734349
7.44782682682683,0.0871978610824926,0.549932604757159,0.0172558007578578,0.864800894538529,0.000125953906937266,0.998680948270522
7.45983783783784,0.0870447398591309,0.55001884988542,0.0172243700805457,0.864829443648032,0.000125719934984561,0.998681234814089
7.47184884884885,0.0868921468025591,0.550104820721007,0.0171930517533236,0.864857896184732,0.000125486828383047,0.998681520370174
7.48385985985986,0.0867400792265891,0.55019051855844,0.0171618451817688,0.864886252636548,0.000125254582367883,0.998681804943871
7.49587087087087,0.0865885344628479,0.550275944684177,0.0171307497756276,0.864914513488123,0.000125023192209296,0.998682088540232
7.50788188188188,0.0864375098606325,0.550361100376683,0.0170997649487789,0.864942679220855,0.00012479265321134,0.998682371164277
7.51989289289289,0.0862870027867679,0.550445986906487,0.0170688901191982,0.864970750312926,0.000124562960712433,0.998682652820996
7.5319039039039,0.0861370106254648,0.550530605536241,0.0170381247089217,0.864998727239328,0.000124334110084399,0.998682933515339
7.54391491491492,0.0859875307781797,0.550614957520787,0.0170074681440112,0.865026610471886,0.000124106096732462,0.998683213252222
7.55592592592593,0.0858385606634763,0.550699044107209,0.0169769198545189,0.865054400479288,0.000123878916095146,0.998683492036534
7.56793693693694,0.085690097716887,0.550782866534899,0.016946479274453,0.86508209772711,0.000123652563643496,0.998683769873128
7.57994794794795,0.0855421393907782,0.550866426035612,0.0169161458417432,0.86510970267784,0.000123427034881223,0.998684046766819
7.59195895895896,0.0853946831542138,0.550949723833522,0.0168859189982072,0.865137215790907,0.000123202325344166,0.998684322722394
7.60396996996997,0.0852477264928225,0.551032761145287,0.0168557981895165,0.865164637522702,0.000122978430599935,0.998684597744609
7.61598098098098,0.0851012669086648,0.551115539180098,0.0168257828651641,0.865191968326606,0.00012275534624816,0.998684871838185
7.62799199199199,0.0849553019201022,0.551198059139744,0.0167958724784308,0.865219208653015,0.000122533067919429,0.998685145007813
7.640003003003,0.0848098290616672,0.551280322218657,0.0167660664863532,0.86524635894936,0.00012231159127578,0.998685417258153
7.65201401401401,0.0846648458839339,0.551362329603981,0.0167363643496912,0.865273419660138,0.000122090912009779,0.998685688593828
7.66402502502503,0.0845203499533918,0.551444082475615,0.0167067655328964,0.865300391226931,0.000121871025844612,0.998685959019437
7.67603603603604,0.0843763388523182,0.551525582006275,0.0166772695040805,0.865327274088431,0.000121651928533846,0.998686228539547
7.68804704704705,0.0842328101786535,0.551606829361545,0.016647875734984,0.865354068680466,0.000121433615860821,0.998686497158694
7.70005805805806,0.0840897615458777,0.551687825699935,0.0166185837009453,0.865380775436016,0.000121216083638982,0.998686764881379
7.71206906906907,0.0839471905828864,0.551768572172926,0.0165893928808704,0.865407394785247,0.00012099932771088,0.99868703171208
7.72408008008008,0.0838050949338704,0.55184906992503,0.016560302757202,0.865433927155523,0.000120783343948605,0.998687297655241
7.73609109109109,0.0836634722581944,0.551929320093839,0.0165313128158906,0.865460372971439,0.000120568128253063,0.998687562715278
7.7481021021021,0.0835223202302776,0.552009323810079,0.0165024225463639,0.865486732654834,0.000120353676553886,0.998687826896579
7.76011311311311,0.0833816365394754,0.552089082197657,0.0164736314414977,0.865513006624819,0.000120139984809334,0.998688090203499
7.77212412412412,0.0832414188899625,0.552168596373717,0.0164449389975869,0.865539195297796,0.000119927049005655,0.99868835264037
7.78413513513514,0.0831016650006164,0.552247867448687,0.016416344714317,0.865565299087483,0.000119714865157325,0.998688614211491
7.79614614614615,0.0829623726049021,0.55232689652633,0.0163878480947354,0.865591318404932,0.000119503429306406,0.998688874921132
7.80815715715716,0.0828235394507586,0.552405684703794,0.0163594486452229,0.865617253658552,0.000119292737522629,0.998689134773541
7.82016816816817,0.0826851633004857,0.552484233071659,0.0163311458754662,0.865643105254132,0.000119082785902861,0.998689393772933
7.83217917917918,0.0825472419306318,0.552562542713989,0.0163029392984304,0.865668873594858,0.000118873570570958,0.998689651923493
7.84419019019019,0.0824097731318835,0.552640614708377,0.0162748284303313,0.865694559081337,0.00011866508767792,0.998689909229387
7.8562012012012,0.0822727547089553,0.552718450125995,0.0162468127906083,0.865720162111616,0.000118457333400847,0.998690165694746
7.86821221221221,0.0821361844804804,0.55279605003164,0.0162188919018979,0.865745683081202,0.000118250303943611,0.99869042132368
7.88022322322322,0.082000060278904,0.552873415483782,0.0161910652900071,0.865771122383085,0.000118043995535914,0.998690676120267
7.89223423423424,0.081864379950375,0.552950547534609,0.016163332483887,0.865796480407752,0.000117838404433611,0.998690930088561
7.90424524524525,0.081729141354641,0.553027447230075,0.0161356930156065,0.865821757543216,0.000117633526918035,0.99869118323259
7.91625625625626,0.0815943423649427,0.553104115609945,0.0161081464203274,0.865846954175027,0.000117429359296121,0.998691435556356
7.92826726726727,0.0814599808679103,0.553180553707839,0.0160806922362781,0.865872070686294,0.000117225897900035,0.998691687063834
7.94027827827828,0.0813260547634602,0.55325676255128,0.0160533300047287,0.865897107457707,0.000117023139086976,0.998691937758977
7.95228928928929,0.0811925619646932,0.553332743161734,0.0160260592699657,0.865922064867552,0.000116821079238936,0.998692187645707
7.9643003003003,0.0810595003977927,0.553408496554661,0.0159988795792678,0.865946943291734,0.000116619714762613,0.998692436727925
7.97631131131131,0.0809268680019248,0.55348402373955,0.015971790482881,0.865971743103792,0.000116419042088971,0.998692685009503
7.98832232232232,0.0807946627291389,0.55355932571997,0.0159447915339942,0.865996464674919,0.000116219057673415,0.998692932494292
8.00033333333333,0.0806628825442688,0.553634403493609,0.0159178822887156,0.866021108373982,0.000116019757995077,0.99869317918612
8.01234434434434,0.0805315254248358,0.553709258052318,0.0158910623060486,0.866045674567534,0.000115821139557052,0.998693425088783
8.02435535535536,0.0804005893609513,0.553783890382152,0.0158643311478681,0.866070163619844,0.000115623198886162,0.998693670206059
8.03636636636637,0.080270072355221,0.553858301463415,0.0158376883788977,0.8660945758929,0.000115425932532377,0.998693914541701
8.04837737737738,0.0801399724226503,0.553932492270697,0.0158111335666862,0.866118911746438,0.000115229337069057,0.998694158099436
8.06038838838839,0.0800102875905497,0.55400646377292,0.0157846662815845,0.866143171537956,0.000115033409092439,0.998694400882971
8.0723993993994,0.0798810158984418,0.554080216933374,0.0157582860967236,0.866167355622728,0.000114838145221883,0.998694642895984
8.08441041041041,0.0797521553979687,0.554153752709763,0.0157319925879915,0.866191464353827,0.000114643542099047,0.998694884142135
8.09642142142142,0.0796237041528,0.554227072054239,0.0157057853340115,0.866215498082137,0.000114449596388172,0.998695124625059
8.10843243243243,0.0794956602385424,0.554300175913448,0.0156796639161197,0.866239457156373,0.000114256304775853,0.998695364348369
8.12044344344344,0.0793680217426496,0.554373065228564,0.0156536279183438,0.866263341923096,0.000114063663970671,0.998695603315652
8.13245445445445,0.0792407867643329,0.554445740935331,0.0156276769273807,0.866287152726731,0.00011387167070319,0.998695841530477
8.14446546546547,0.0791139534144728,0.554518203964104,0.0156018105325759,0.866310889909582,0.000113680321725523,0.998696078996384
8.15647647647648,0.0789875198155312,0.554590455239881,0.0155760283259021,0.866334553811849,0.000113489613811529,0.9986963157169
8.16848748748749,0.0788614841014648,0.554662495682347,0.0155503299019379,0.866358144771645,0.000113299543756406,0.998696551695523
8.1804984984985,0.0787358444176389,0.554734326205911,0.0155247148578475,0.866381663125009,0.000113110108376396,0.998696786935729
8.19250950950951,0.0786105989207418,0.554805947719739,0.0154991827933596,0.866405109205925,0.000112921304508914,0.998697021440979
8.20452052052052,0.0784857457787003,0.554877361127798,0.0154737333107476,0.866428483346336,0.000112733129012125,0.998697255214704
8.21653153153153,0.078361283170596,0.554948567328888,0.015448366014809,0.866451785876161,0.000112545578764898,0.99869748826032
8.22854254254254,0.078237209286582,0.555019567216679,0.0154230805128457,0.866475017123307,0.000112358650666628,0.998697720581217
8.24055355355355,0.0781135223278004,0.555090361679749,0.015397876414644,0.86649817741369,0.000112172341637133,0.998697952180769
8.25256456456456,0.0779902205063011,0.55516095160162,0.0153727533324548,0.866521267071242,0.000111986648616205,0.998698183062324
8.26457557557558,0.07786730204496,0.555231337860791,0.0153477108809748,0.866544286417935,0.000111801568563847,0.998698413229213
8.27658658658659,0.0777447651773995,0.555301521330777,0.0153227486773266,0.86656723577379,0.000111617098459825,0.998698642684745
8.2885975975976,0.0776226081479088,0.555371502880142,0.0152978663410401,0.866590115456891,0.00011143323530345,0.998698871432211
8.30060860860861,0.0775008292113644,0.555441283372533,0.0152730634940333,0.866612925783407,0.000111249976113932,0.998699099474875
8.31261961961962,0.0773794266331531,0.555510863666714,0.0152483397605938,0.866635667067594,0.000111067317929577,0.998699326815989
8.32463063063063,0.0772583986890931,0.555580244616606,0.01522369476736,0.866658339621823,0.000110885257807939,0.998699553458781
8.33664164164164,0.0771377436653586,0.555649427071312,0.0151991281433032,0.866680943756584,0.000110703792825776,0.99869977940646
8.34865265265265,0.0770174598584023,0.555718411875159,0.0151746395197091,0.866703479780503,0.000110522920078448,0.998700004662213
8.36066366366366,0.0768975455748808,0.555787199867724,0.0151502285301597,0.866725948000361,0.000110342636680513,0.998700229229213
8.37267467467467,0.0767779991315796,0.555855791883873,0.0151258948105158,0.8667483487211,0.000110162939764789,0.998700453110609
8.38468568568569,0.0766588188553384,0.555924188753789,0.0151016379988989,0.866770682245841,0.000109983826482661,0.998700676309531
8.3966966966967,0.0765400030829786,0.555992391303011,0.0150774577356741,0.866792948875895,0.000109805294003922,0.998700898829092
8.40870770770771,0.0764215501612288,0.556060400352457,0.0150533536634325,0.866815148910779,0.000109627339516392,0.998701120672387
8.42071871871872,0.076303458446654,0.556128216718464,0.0150293254269739,0.866837282648232,0.000109449960226068,0.998701341842488
8.43272972972973,0.0761857263055831,0.556195841212817,0.0150053726732903,0.866859350384219,0.000109273153356705,0.998701562342452
8.44474074074074,0.076068352114038,0.556263274642779,0.0149814950515481,0.866881352412954,0.00010909691614977,0.998701782175318
8.45675175175175,0.0759513342576633,0.556330517811123,0.0149576922130725,0.866903289026905,0.00010892124586459,0.998702001344103
8.46876276276276,0.0758346711316563,0.556397571516165,0.0149339638113301,0.866925160516814,0.000108746139777527,0.998702219851808
8.48077377377377,0.0757183611406975,0.556464436551793,0.0149103095019129,0.866946967171704,0.000108571595182644,0.998702437701419
8.49278478478478,0.0756024026988826,0.556531113707495,0.0148867289425216,0.866968709278895,0.000108397609391027,0.998702654895898
8.5047957957958,0.0754867942296538,0.556597603768395,0.0148632217929501,0.866990387124013,0.000108224179730831,0.998702871438194
8.51680680680681,0.0753715341657327,0.556663907515277,0.0148397877150692,0.86701200099101,0.000108051303547078,0.998703087331237
8.52881781781782,0.0752566209490528,0.55673002572462,0.0148164263728106,0.867033551162165,0.000107878978201646,0.998703302577935
8.54082882882883,0.0751420530306941,0.556795959168622,0.0147931374321517,0.867055037918105,0.000107707201073221,0.99870351718119
8.55283983983984,0.0750278288708162,0.556861708615233,0.0147699205610995,0.867076461537816,0.000107535969556544,0.998703731143874
8.56485085085085,0.074913946938594,0.556927274828184,0.0147467754296759,0.867097822298651,0.000107365281063315,0.998703944468847
8.57686186186186,0.0748004057121525,0.556992658567014,0.0147237017099017,0.867119120476344,0.000107195133021088,0.998704157158955
8.58887287287287,0.0746872036785027,0.557057860587098,0.0147006990757822,0.867140356345024,0.000107025522873732,0.998704369217026
8.60088388388388,0.074574339333478,0.557122881639679,0.0146777672032915,0.867161530177222,0.000106856448081187,0.998704580645866
8.61289489489489,0.0744618111816716,0.557187722471892,0.0146549057703583,0.867182642243889,0.000106687906119072,0.99870479144827
8.62490590590591,0.0743496177363732,0.557252383826792,0.0146321144568511,0.867203692814399,0.000106519894478997,0.998705001627013
8.63691691691692,0.0742377575195077,0.557316866443387,0.014609392944563,0.867224682156568,0.000106352410668007,0.99870521118486
8.64892792792793,0.074126229061573,0.557381171056657,0.014586740917198,0.867245610536662,0.000106185452208921,0.99870542012455
8.66093893893894,0.0740150309015798,0.557445298397587,0.0145641580603567,0.867266478219408,0.000106019016639743,0.998705628448812
8.67294994994995,0.0739041615869905,0.557509249193195,0.0145416440615213,0.867287285468005,0.000105853101513924,0.998705836160359
8.68496096096096,0.0737936196736599,0.557573024166552,0.0145191986100424,0.867308032544135,0.00010568770439992,0.998706043261888
8.69697197197197,0.0736834037257748,0.557636624036816,0.0144968213971247,0.867328719707979,0.000105522822881337,0.998706249756077
8.70898298298298,0.0735735123157961,0.557700049519254,0.0144745121158133,0.867349347218216,0.000105358454556782,0.998706455645592
8.72099399399399,0.0734639440243997,0.557763301325267,0.0144522704609799,0.867369915332047,0.000105194597039545,0.998706660933081
8.733005005005,0.0733546974404184,0.557826380162421,0.0144300961293094,0.867390424305196,0.000105031247957717,0.998706865621178
8.74501601601602,0.0732457711607851,0.557889286734468,0.0144079888192862,0.867410874391925,0.000104868404953844,0.998707069712501
8.75702702702703,0.0731371637904751,0.557952021741374,0.0143859482311814,0.867431265845043,0.000104706065685302,0.998707273209652
8.76903803803804,0.0730288739424498,0.558014585879342,0.0143639740670389,0.867451598915917,0.000104544227823439,0.998707476115222
8.78104904904905,0.0729209002376006,0.55807697984084,0.0143420660306629,0.867471873854483,0.000104382889054012,0.998707678431781
8.79306006006006,0.0728132413046935,0.558139204314622,0.0143202238276045,0.867492090909255,0.000104222047077071,0.998707880161888
8.80507107107107,0.0727058957803135,0.558201259985758,0.0142984471651495,0.867512250327333,0.000104061699606624,0.998708081308088
8.81708208208208,0.0725988623088103,0.558263147535654,0.0142767357523046,0.867532352354418,0.000103901844370505,0.998708281872905
8.82909309309309,0.0724921395422439,0.558324867642075,0.014255089299786,0.867552397234818,0.000103742479110488,0.998708481858859
8.8411041041041,0.0723857261403308,0.558386420979178,0.0142335075200058,0.867572385211458,0.000103583601582213,0.998708681268443
8.85311511511511,0.0722796207703906,0.558447808217523,0.0142119901270605,0.867592316525892,0.000103425209554684,0.998708880104148
8.86512612612613,0.072173822107293,0.558509030024108,0.0141905368367178,0.867612191418311,0.000103267300810588,0.998709078368442
8.87713713713714,0.0720683288334058,0.558570087062386,0.0141691473664053,0.867632010127554,0.000103109873145967,0.998709276063782
8.88914814814815,0.0719631396385419,0.558630979992291,0.0141478214351979,0.867651772891115,0.000102952924370454,0.99870947319261
8.90115915915916,0.0718582532199089,0.55869170947026,0.0141265587638058,0.867671479945152,0.00010279645230644,0.998709669757356
8.91317017017017,0.0717536682820566,0.558752276149256,0.0141053590745628,0.867691131524503,0.000102640454789759,0.998709865760435
8.92518118118118,0.0716493835368272,0.558812680678792,0.0140842220914146,0.867710727862688,0.000102484929669254,0.998710061204247
8.93719219219219,0.0715453977033045,0.558872923704953,0.0140631475399071,0.867730269191919,0.00010232987480665,0.998710256091181
8.9492032032032,0.0714417095077639,0.558933005870416,0.0140421351471744,0.867749755743112,0.000102175288076483,0.998710450423611
8.96121421421421,0.0713383176836229,0.558992927814478,0.014021184641928,0.867769187745897,0.000102021167365975,0.998710644203894
8.97322522522522,0.0712352209713921,0.559052690173073,0.0140002957544451,0.867788565428621,0.000101867510575136,0.998710837434381
8.98523623623624,0.0711324181186261,0.559112293578795,0.0139794682165573,0.867807889018363,0.000101714315616527,0.998711030117404
8.99724724724725,0.0710299078798755,0.55917173866092,0.0139587017616395,0.86782715874094,0.000101561580415027,0.998711222255287
9.00925825825826,0.0709276890166385,0.55923102604543,0.0139379961245988,0.867846374820914,0.000101409302907881,0.998711413850332
9.02126926926927,0.070825760297314,0.559290156355029,0.0139173510418635,0.867865537481606,0.000101257481044771,0.998711604904836
9.03328028028028,0.0707241204971534,0.559349130209171,0.0138967662513726,0.8678846469451,0.000101106112787447,0.998711795421082
9.04529129129129,0.0706227683982146,0.559407948224076,0.013876241492564,0.867903703432253,0.000100955196109721,0.998711985401338
9.0573023023023,0.0705217027893155,0.559466611012751,0.0138557765063653,0.867922707162703,0.000100804728997514,0.998712174847858
9.06931331331331,0.0704209224659873,0.559525119185016,0.0138353710351817,0.867941658354878,0.000100654709448576,0.998712363762889
9.08132432432432,0.0703204262304295,0.559583473347518,0.0138150248228862,0.867960557226002,0.000100505135472557,0.998712552148659
9.09333533533533,0.0702202128914641,0.559641674103755,0.0137947376148098,0.86797940399211,0.000100356005090786,0.998712740007388
9.10534634634635,0.0701202812644909,0.559699722054095,0.0137745091577296,0.867998198868049,0.000100207316336295,0.998712927341283
9.11735735735736,0.0700206301714427,0.559757617795799,0.01375433919986,0.868016942067485,0.00010005906725362,0.998713114152535
9.12936836836837,0.0699212584407412,0.559815361923036,0.0137342274908417,0.86803563380292,9.9911255898797e-05,0.998713300443329
9.14137937937938,0.0698221649072528,0.559872955026909,0.0137141737817322,0.868054274285692,9.97638803393641e-05,0.998713486215833
9.15339039039039,0.0697233484122455,0.559930397695466,0.0136941778249952,0.868072863725986,9.96169386541631e-05,0.998713671472203
9.1654014014014,0.0696248078033454,0.55998769051373,0.0136742393744913,0.868091402332842,9.94704289330137e-05,0.998713856214587
9.17741241241241,0.0695265419344939,0.560044834063711,0.0136543581854675,0.868109890314159,9.93243492773113e-05,0.998714040445116
9.18942342342342,0.069428549665905,0.560101828924426,0.0136345340145482,0.868128327876709,9.91786977991557e-05,0.998714224165914
9.20143443443443,0.0693308298640234,0.560158675671922,0.0136147666197251,0.868146715226141,9.90334726218416e-05,0.998714407379091
9.21344544544544,0.0692333814014828,0.56021537487929,0.0135950557603476,0.868165052566989,9.88886718796953e-05,0.998714590086743
9.22545645645646,0.0691362031570635,0.560271927116689,0.0135754011971136,0.868183340102679,9.87442937174275e-05,0.998714772290961
9.23746746746747,0.0690392940156523,0.560328332951359,0.0135558026920597,0.868201578035536,9.86003362909738e-05,0.998714953993816
9.24947847847848,0.068942652868201,0.560384592947644,0.0135362600085524,0.868219766566795,9.84567977667675e-05,0.998715135197377
9.26148948948949,0.0688462786116859,0.560440707667008,0.013516772911278,0.868237905896604,9.8313676321797e-05,0.998715315903695
9.2735005005005,0.0687501701490679,0.560496677668053,0.0134973411662344,0.868255996224034,9.81709701436371e-05,0.998715496114811
9.28551151151151,0.0686543263892523,0.56055250350654,0.0134779645407213,0.868274037747085,9.80286774303721e-05,0.998715675832753
9.29752252252252,0.068558746247049,0.560608185735404,0.0134586428033314,0.868292030662692,9.7886796390359e-05,0.998715855059546
9.30953353353353,0.0684634286431339,0.560663724904773,0.0134393757239416,0.868309975166738,9.77453252422602e-05,0.998716033797194
9.32154454454454,0.0683683725040093,0.560719121561985,0.0134201630737038,0.868327871454053,9.76042622150763e-05,0.998716212047697
9.33355555555556,0.0682735767619653,0.560774376251606,0.0134010046250363,0.868345719718424,9.74636055479375e-05,0.99871638981304
9.34556656656657,0.0681790403550419,0.560829489515449,0.0133819001516151,0.868363520152606,9.73233534899253e-05,0.998716567095198
9.35757757757758,0.0680847622269904,0.560884461892586,0.0133628494283652,0.868381272948324,9.71835043001861e-05,0.99871674389614
9.36958858858859,0.0679907413272359,0.560939293919374,0.0133438522314517,0.86839897829628,9.70440562479921e-05,0.998716920217817
9.3815995995996,0.0678969766108397,0.560993986129462,0.013324908338272,0.868416636386162,9.69050076122449e-05,0.998717096062173
9.39361061061061,0.0678034670384622,0.561048539053816,0.0133060175274465,0.868434247406652,9.67663566818294e-05,0.998717271431143
9.40562162162162,0.0677102115763261,0.561102953220733,0.0132871795788109,0.868451811545429,9.6628101755147e-05,0.998717446326649
9.41763263263263,0.0676172091961794,0.561157229155855,0.0132683942734076,0.868469328989175,9.6490241140469e-05,0.998717620750605
9.42964364364364,0.0675244588752597,0.561211367382188,0.0132496613934775,0.868486799923587,9.63527731556033e-05,0.998717794704912
9.44165465465465,0.0674319595962573,0.561265368420119,0.0132309807224516,0.86850422453338,9.62156961278791e-05,0.99871796819146
9.45366566566567,0.0673397103472805,0.561319232787434,0.0132123520449434,0.868521603002291,9.60790083940529e-05,0.998718141212138
9.46567667667668,0.0672477101218191,0.561372960999326,0.0131937751467404,0.868538935513092,9.59427083002418e-05,0.998718313768812
9.47768768768769,0.0671559579187098,0.561426553568422,0.0131752498147963,0.868556222247589,9.58067942019879e-05,0.998718485863344
9.4896986986987,0.0670644527421012,0.56148001100479,0.0131567758372234,0.868573463386634,9.56712644641133e-05,0.998718657497589
9.50170970970971,0.0669731936014188,0.56153333381596,0.0131383530032839,0.868590659110129,9.5536117460524e-05,0.998718828673389
9.51372072072072,0.0668821795113309,0.561586522506941,0.0131199811033831,0.868607809597032,9.54013515743023e-05,0.998718999392574
9.52573173173173,0.0667914094917146,0.561639577580227,0.0131016599290611,0.868624915025363,9.5266965197616e-05,0.998719169656968
9.53774274274274,0.0667008825676211,0.561692499535825,0.0130833892729852,0.868641975572211,9.51329567317327e-05,0.998719339468382
9.54975375375375,0.0666105977692432,0.561745288871263,0.0130651689289425,0.86865899141374,9.49993245866439e-05,0.998719508828622
9.56176476476476,0.0665205541318813,0.561797946081605,0.0130469986918324,0.868675962725195,9.48660671813934e-05,0.998719677739481
9.57377577577578,0.0664307506959102,0.56185047165947,0.0130288783576586,0.868692889680906,9.4733182943806e-05,0.998719846202743
9.58578678678679,0.0663411865067467,0.561902866095044,0.0130108077235224,0.868709772454297,9.46006703104267e-05,0.998720014220182
9.5977977977978,0.0662518606148165,0.561955129876097,0.0129927865876151,0.868726611217891,9.44685277265627e-05,0.998720181793565
9.60980880880881,0.0661627720755222,0.562007263487994,0.0129748147492103,0.868743406143315,9.43367536461193e-05,0.998720348924646
9.62181981981982,0.0660739199492111,0.562059267413715,0.0129568920086573,0.868760157401306,9.42053465316429e-05,0.998720515615174
9.63383083083083,0.0659853033011433,0.562111142133864,0.0129390181673735,0.868776865161716,9.40743048540297e-05,0.998720681866888
9.64584184184184,0.06589692120146,0.562162888126691,0.0129211930278375,0.868793529593519,9.39436270928781e-05,0.998720847681513
9.65785285285285,0.0658087727251522,0.562214505868097,0.0129034163935818,0.868810150864818,9.38133117359675e-05,0.998721013060771
9.66986386386386,0.0657208569520298,0.562265995831656,0.0128856880691861,0.868826729142847,9.36833572795079e-05,0.998721178006371
9.68187487487488,0.0656331729666902,0.562317358488625,0.0128680078602701,0.868843264593978,9.35537622280828e-05,0.998721342520017
9.69388588588589,0.065545719858488,0.562368594307959,0.0128503755734868,0.86885975738373,9.34245250944115e-05,0.998721506603399
9.7058968968969,0.0654584967215044,0.562419703756326,0.0128327910165155,0.868876207676769,9.32956443993956e-05,0.998721670258203
9.71790790790791,0.065371502654517,0.562470687298118,0.0128152539980549,0.868892615636915,9.31671186720624e-05,0.998721833486102
9.72991891891892,0.06528473676097,0.56252154539547,0.012797764327817,0.868908981427151,9.30389464494839e-05,0.998721996288765
9.74192992992993,0.0651981981489441,0.562572278508268,0.0127803218165196,0.868925305209625,9.29111262768226e-05,0.998722158667849
9.75394094094094,0.0651118859311271,0.562622887094167,0.0127629262758801,0.868941587145654,9.27836567070481e-05,0.998722320625
9.76595195195195,0.0650257992247849,0.5626733716086,0.0127455775186089,0.868957827395734,9.26565363012382e-05,0.998722482161865
9.77796296296296,0.0649399371517319,0.562723732504797,0.0127282753584031,0.868974026119541,9.25297636281185e-05,0.99872264328007
9.78997397397398,0.0648542988383024,0.562773970233791,0.0127110196099394,0.868990183475939,9.24033372642882e-05,0.998722803981243
9.80198498498499,0.0647688834153221,0.562824085244439,0.0126938100888682,0.869006299622982,9.22772557940907e-05,0.998722964266998
9.813995995996,0.0646836900180793,0.56287407798343,0.0126766466118073,0.869022374717921,9.21515178095607e-05,0.998723124138939
9.82600700700701,0.0645987177862967,0.562923948895299,0.0126595289963351,0.869038408917213,9.20261219103218e-05,0.998723283598669
9.83801801801802,0.0645139658641038,0.562973698422441,0.0126424570609849,0.869054402376518,9.19010667037105e-05,0.998723442647779
9.85002902902903,0.0644294334000085,0.563023327005122,0.012625430625238,0.869070355250708,9.17763508044479e-05,0.998723601287847
9.86204004004004,0.0643451195468702,0.563072835081494,0.0126084495095183,0.869086267693876,9.16519728347904e-05,0.99872375952045
9.87405105105105,0.0642610234618714,0.563122223087605,0.0125915135351858,0.869102139859335,9.15279314244534e-05,0.998723917347153
9.88606206206206,0.0641771443064917,0.563171491457414,0.0125746225245302,0.869117971899624,9.14042252104861e-05,0.998724074769517
9.89807307307307,0.0640934812464799,0.563220640622804,0.0125577763007654,0.869133763966513,9.12808528373465e-05,0.998724231789089
9.91008408408408,0.0640100334518274,0.563269671013589,0.0125409746880234,0.869149516211013,9.11578129566526e-05,0.998724388407412
9.9220950950951,0.0639268000967418,0.563318583057531,0.0125242175113482,0.869165228783372,9.10351042274074e-05,0.998724544626023
9.93410610610611,0.0638437803596207,0.563367377180353,0.0125075045966901,0.869180901833086,9.09127253157011e-05,0.998724700446444
9.94611711711712,0.0637609734230247,0.563416053805748,0.0124908357708995,0.869196535508902,9.0790674894837e-05,0.998724855870199
9.95812812812813,0.0636783784736523,0.563464613355393,0.0124742108617216,0.869212129958822,9.06689516450604e-05,0.998725010898796
9.97013913913914,0.0635959947023134,0.563513056248959,0.0124576296977904,0.86922768533011,9.05475542538831e-05,0.99872516553374
9.98215015015015,0.0635138213039042,0.563561382904125,0.0124410921086229,0.869243201769292,9.04264814156395e-05,0.998725319776525
9.99416116116116,0.0634318574773814,0.563609593736588,0.0124245979246136,0.869258679422166,9.03057318316137e-05,0.998725473628641
10.0061721721722,0.0633501024257368,0.563657689160076,0.0124081469770288,0.869274118433801,9.01853042102151e-05,0.998725627091567
10.0181831831832,0.063268555355973,0.563705669586359,0.0123917390980009,0.869289518948547,9.00651972663895e-05,0.998725780166781
10.0301941941942,0.0631872154790774,0.563753535425261,0.0123753741205233,0.869304881110038,8.99454097221652e-05,0.998725932855745
10.0422052052052,0.0631060820099987,0.563801287084669,0.0123590518784443,0.869320205061191,8.98259403061402e-05,0.998726085159916
10.0542162162162,0.0630251541676213,0.563848924970548,0.0123427722064624,0.869335490944219,8.97067877538548e-05,0.998726237080751
10.0662272272272,0.0629444311747418,0.563896449486951,0.0123265349401198,0.869350738900629,8.9587950807256e-05,0.998726388619689
10.0782382382382,0.0628639122580441,0.563943861036029,0.0123103399157983,0.869365949071228,8.94694282152669e-05,0.998726539778168
10.0902492492492,0.062783596648076,0.563991160018043,0.0122941869707132,0.86938112159613,8.93512187330562e-05,0.998726690557619
10.1022602602603,0.0627034835792251,0.564038346831373,0.0122780759429078,0.869396256614756,8.9233321122583e-05,0.998726840959462
10.1142712712713,0.0626235722896954,0.564085421872536,0.0122620066712491,0.869411354265842,8.9115734152259e-05,0.998726990985112
10.1262822822823,0.0625438620214834,0.564132385536186,0.0122459789954216,0.869426414687441,8.89984565968095e-05,0.998727140635982
10.1382932932933,0.0624643520203553,0.564179238215134,0.0122299927559228,0.869441438016927,8.88814872376199e-05,0.998727289913469
10.1503043043043,0.0623850415358234,0.564225980300355,0.0122140477940576,0.869456424391,8.87648248623529e-05,0.99872743881897
10.1623153153153,0.0623059298211235,0.564272612180998,0.0121981439519339,0.869471373945691,8.86484682648588e-05,0.998727587353869
10.1743263263263,0.062227016133192,0.564319134244396,0.0121822810724566,0.869486286816364,8.85324162456184e-05,0.998727735519548
10.1863373373373,0.0621482997326431,0.564365546876083,0.0121664589993232,0.869501163137721,8.8416667611048e-05,0.99872788331738
10.1983483483483,0.0620697798837466,0.564411850459795,0.0121506775770189,0.869516003043809,8.8301221173991e-05,0.998728030748733
10.2103593593594,0.0619914558544056,0.564458045377485,0.0121349366508113,0.869530806668017,8.81860757533147e-05,0.998728177814968
10.2223703703704,0.0619133269161337,0.564504132009337,0.0121192360667459,0.869545574143087,8.80712301741357e-05,0.998728324517436
10.2343813813814,0.0618353923440343,0.564550110733768,0.0121035756716406,0.869560305601116,8.79566832675873e-05,0.998728470857484
10.2463923923924,0.0617576514167775,0.564595981927446,0.0120879553130818,0.869575001173554,8.78424338709239e-05,0.998728616836453
10.2584034034034,0.0616801034165789,0.564641745965292,0.0120723748394186,0.869589660991219,8.77284808274819e-05,0.998728762455677
10.2704144144144,0.0616027476291785,0.564687403220501,0.012056834099759,0.869604285184291,8.76148229862806e-05,0.998728907716481
10.2824254254254,0.0615255833438185,0.564732954064539,0.0120413329439643,0.869618873882321,8.75014592026554e-05,0.998729052620188
10.2944364364364,0.0614486098532231,0.564778398867165,0.0120258712226452,0.869633427214235,8.73883883376436e-05,0.998729197168108
10.3064474474474,0.0613718264535765,0.564823737996431,0.0120104487871567,0.869647945308331,8.72756092581385e-05,0.998729341361551
10.3184584584585,0.0612952324445024,0.564868971818699,0.0119950654895933,0.869662428292294,8.71631208368992e-05,0.998729485201819
10.3304694694695,0.0612188271290436,0.564914100698646,0.0119797211827851,0.869676876293189,8.70509219525131e-05,0.998729628690205
10.3424804804805,0.0611426098136405,0.564959124999276,0.0119644157202926,0.869691289437474,8.69390114892868e-05,0.998729771827998
10.3544914914915,0.0610665798081117,0.565004045081929,0.0119491489564026,0.869705667850995,8.68273883371148e-05,0.998729914616478
10.3665025025025,0.0609907364256328,0.565048861306288,0.0119339207461235,0.869720011658995,8.67160513918699e-05,0.998730057056925
10.3785135135135,0.0609150789827167,0.565093574030394,0.0119187309451808,0.869734320986118,8.66049995547974e-05,0.998730199150608
10.3905245245245,0.0608396067991934,0.565138183610651,0.0119035794100131,0.869748595956407,8.64942317329055e-05,0.998730340898786
10.4025355355355,0.0607643191981903,0.565182690401835,0.011888465997767,0.869762836693317,8.63837468386223e-05,0.998730482302722
10.4145465465465,0.0606892155061122,0.565227094757107,0.0118733905662937,0.869777043319708,8.62735437901143e-05,0.998730623363664
10.4265575575576,0.0606142950526218,0.565271397028016,0.0118583529741438,0.869791215957855,8.61636215108032e-05,0.998730764082859
10.4385685685686,0.0605395571706203,0.565315597564517,0.0118433530805634,0.869805354729451,8.60539789298252e-05,0.998730904461543
10.4505795795796,0.060465001196228,0.565359696714969,0.01182839074549,0.86981945975561,8.59446149816201e-05,0.998731044500953
10.4625905905906,0.0603906264687652,0.565403694826156,0.0118134658295481,0.869833531156868,8.58355286059906e-05,0.998731184202316
10.4746016016016,0.0603164323307328,0.565447592243284,0.0117985781940447,0.869847569053189,8.57267187481625e-05,0.998731323566853
10.4866126126126,0.060242418127794,0.565491389310001,0.0117837277009659,0.869861573563969,8.56181843587968e-05,0.998731462595779
10.4986236236236,0.060168583208755,0.565535086368395,0.0117689142129721,0.869875544808036,8.55099243935583e-05,0.998731601290302
10.5106346346346,0.0600949269255462,0.565578683759013,0.0117541375933941,0.869889482903657,8.54019378136677e-05,0.998731739651627
10.5226456456456,0.0600214486332045,0.565622181820862,0.0117393977062291,0.869903387968539,8.52942235854931e-05,0.998731877680955
10.5346566566567,0.0599481476898539,0.56566558089142,0.0117246944161368,0.869917260119833,8.51867806805179e-05,0.998732015379476
10.5466676676677,0.059875023456688,0.56570888130665,0.0117100275884348,0.869931099474139,8.50796080753781e-05,0.998732152748377
10.5586786786787,0.0598020752979511,0.565752083400996,0.0116953970890955,0.869944906147505,8.49727047520163e-05,0.998732289788839
10.5706896896897,0.0597293025809214,0.565795187507405,0.0116808027847414,0.869958680255435,8.48660696972302e-05,0.998732426502037
10.5827007007007,0.0596567046758914,0.565838193957326,0.0116662445426414,0.869972421912889,8.47597019031755e-05,0.99873256288914
10.5947117117117,0.0595842809561519,0.565881103080725,0.0116517222307073,0.869986131234286,8.46536003668e-05,0.998732698951316
10.6067227227227,0.059512030797973,0.565923915206085,0.0116372357174891,0.869999808333511,8.45477640901138e-05,0.99873283468972
10.6187337337337,0.0594399535805873,0.565966630660425,0.0116227848721722,0.870013453323914,8.44421920802506e-05,0.998732970105507
10.6307447447447,0.0593680486861724,0.566009249769299,0.0116083695645726,0.870027066318315,8.43368833490895e-05,0.998733105199824
10.6427557557558,0.0592963154998335,0.566051772856806,0.0115939896651337,0.870040647429005,8.4231836913548e-05,0.998733239973812
10.6547667667668,0.0592247534095861,0.566094200245605,0.0115796450449225,0.870054196767755,8.41270517953206e-05,0.998733374428611
10.6667777777778,0.0591533618063393,0.566136532256913,0.0115653355756256,0.87006771444581,8.40225270210328e-05,0.998733508565352
10.6787887887888,0.0590821400838788,0.566178769210519,0.0115510611295459,0.870081200573899,8.39182616222108e-05,0.99873364238516
10.6907997997998,0.05901108763885,0.56622091142479,0.0115368215795983,0.870094655262237,8.38142546349071e-05,0.998733775889156
10.7028108108108,0.0589402038707411,0.566262959216681,0.0115226167993069,0.870108078620526,8.37105051002677e-05,0.998733909078454
10.7148218218218,0.0588694881818672,0.566304912901738,0.0115084466628007,0.870121470757957,8.36070120639063e-05,0.99873404195417
10.7268328328328,0.0587989399773528,0.566346772794113,0.0114943110448101,0.870134831783217,8.35037745763331e-05,0.998734174517404
10.7388438438438,0.0587285586651168,0.566388539206565,0.0114802098206636,0.87014816180449,8.34007916925829e-05,0.998734306769257
10.7508548548549,0.0586583436558549,0.566430212450469,0.0114661428662841,0.870161460929457,8.32980624724376e-05,0.998734438710825
10.7628658658659,0.0585882943630244,0.566471792835827,0.0114521100581852,0.870174729265305,8.31955859802149e-05,0.998734570343196
10.7748768768769,0.0585184102028281,0.566513280671274,0.0114381112734682,0.870187966918723,8.30933612849905e-05,0.998734701667458
10.7868878878879,0.0584486905941976,0.566554676264084,0.0114241463898181,0.870201173995911,8.29913874601607e-05,0.998734832684687
10.7988988988989,0.0583791349587789,0.566595979920176,0.0114102152855002,0.870214350602578,8.28896635838004e-05,0.99873496339596
10.8109099099099,0.0583097427209153,0.566637191944127,0.0113963178393571,0.870227496843948,8.27881887385902e-05,0.998735093802343
10.8229209209209,0.0582405133076326,0.566678312639175,0.011382453930805,0.87024061282476,8.26869620114031e-05,0.998735223904905
10.8349319319319,0.0581714461486238,0.566719342307227,0.0113686234398302,0.870253698649275,8.2585982493889e-05,0.998735353704704
10.8469429429429,0.058102540676233,0.566760281248867,0.0113548262469861,0.870266754421275,8.24852492817916e-05,0.998735483202795
10.858953953954,0.0580337963254408,0.566801129763363,0.0113410622333896,0.870279780244065,8.23847614755311e-05,0.998735612400225
10.870964964965,0.0579652125338489,0.566841888148673,0.0113273312807178,0.870292776220481,8.22845181798615e-05,0.998735741298044
10.882975975976,0.057896788741665,0.566882556701455,0.0113136332712049,0.870305742452888,8.2184518503664e-05,0.998735869897288
10.894986986987,0.0578285243916878,0.566923135717071,0.0112999680876387,0.870318679043182,8.20847615604157e-05,0.998735998198994
10.906997997998,0.0577604189292927,0.566963625489595,0.0112863356133577,0.870331586092796,8.19852464677138e-05,0.998736126204191
10.919009009009,0.0576924718024158,0.567004026311819,0.0112727357322476,0.870344463702703,8.18859723474295e-05,0.998736253913908
10.93102002002,0.057624682461541,0.567044338475266,0.0112591683287382,0.870357311973413,8.17869383257716e-05,0.998736381329162
10.943031031031,0.0575570503596839,0.567084562270188,0.0112456332878002,0.870370131004985,8.16881435331263e-05,0.998736508450974
10.955042042042,0.057489574952378,0.567124697985576,0.011232130494942,0.870382920897018,8.15895871039874e-05,0.998736635280352
10.9670530530531,0.0574222556976606,0.56716474590917,0.011218659836207,0.870395681748663,8.14912681770876e-05,0.998736761818304
10.9790640640641,0.057355092056058,0.567204706327463,0.0112052211981697,0.870408413658622,8.13931858953729e-05,0.998736888065833
10.9910750750751,0.0572880834905718,0.567244579525709,0.0111918144679333,0.870421116725151,8.12953394057328e-05,0.998737014023936
11.0030860860861,0.0572212294666643,0.567284365787927,0.0111784395331267,0.870433791046061,8.11977278592874e-05,0.998737139693607
11.0150970970971,0.0571545294522452,0.56732406539691,0.0111650962819006,0.870446436718723,8.11003504111625e-05,0.998737265075836
11.0271081081081,0.0570879829176573,0.567363678634232,0.0111517846029256,0.870459053840067,8.10032062205321e-05,0.998737390171606
11.0391191191191,0.0570215893356627,0.567403205780253,0.0111385043853883,0.87047164250659,8.0906294450594e-05,0.998737514981894
11.0511301301301,0.0569553481814292,0.567442647114125,0.0111252555189889,0.870484202814352,8.08096142685018e-05,0.998737639507681
11.0631411411411,0.0568892589325169,0.567482002913801,0.011112037893938,0.870496734858985,8.07131648454957e-05,0.998737763749934
11.0751521521522,0.0568233210688642,0.56752127345604,0.0110988514009536,0.870509238735688,8.06169453566135e-05,0.998737887709622
11.0871631631632,0.056757534072775,0.567560459016413,0.0110856959312584,0.870521714539235,8.05209549809544e-05,0.998738011387702
11.0991741741742,0.0566918974289048,0.567599559869309,0.0110725713765767,0.870534162363978,8.04251929013908e-05,0.998738134785139
11.1111851851852,0.056626410624248,0.567638576287942,0.0110594776291319,0.870546582303843,8.03296583047436e-05,0.998738257902882
11.1231961961962,0.0565610731481241,0.567677508544359,0.0110464145816429,0.870558974452342,8.02343503816711e-05,0.99873838074188
11.1352072072072,0.0564958844921652,0.567716356909443,0.0110333821273222,0.870571338902563,8.01392683267121e-05,0.998738503303079
11.1472182182182,0.0564308441503029,0.567755121652921,0.0110203801598722,0.870583675747184,8.00444113381312e-05,0.998738625587418
11.1592292292292,0.0563659516187553,0.567793803043369,0.0110074085734831,0.87059598507847,7.99497786180502e-05,0.998738747595835
11.1712402402402,0.056301206396014,0.56783240134822,0.0109944672628298,0.870608266988275,7.98553693722507e-05,0.998738869329262
11.1832512512513,0.056236607982832,0.567870916833768,0.0109815561230692,0.870620521568043,7.9761182810392e-05,0.998738990788627
11.1952622622623,0.0561721558822103,0.567909349765175,0.0109686750498373,0.870632748908816,7.96672181457707e-05,0.998739111974855
11.2072732732733,0.0561078495993859,0.567947700406479,0.0109558239392467,0.870644949101229,7.95734745954081e-05,0.998739232888861
11.2192842842843,0.0560436886418192,0.567985969020594,0.0109430026878839,0.87065712223552,7.94799513799195e-05,0.998739353531565
11.2312952952953,0.0559796725191815,0.568024155869324,0.0109302111928065,0.870669268401522,7.93866477238408e-05,0.998739473903875
11.2433063063063,0.0559158007433427,0.568062261213362,0.0109174493515405,0.870681387688678,7.92935628548893e-05,0.998739594006701
11.2553173173173,0.0558520728283592,0.568100285312298,0.0109047170620778,0.870693480186031,7.92006960048554e-05,0.998739713840946
11.2673283283283,0.0557884882904618,0.568138228424628,0.0108920142228734,0.870705545982234,7.91080464088213e-05,0.998739833407509
11.2793393393393,0.0557250466480434,0.568176090807755,0.0108793407328431,0.870717585165549,7.90156133055738e-05,0.998739952707284
11.2913503503504,0.055661747421647,0.568213872717996,0.0108666964913604,0.87072959782385,7.89233959374103e-05,0.998740071741162
11.3033613613614,0.0555985901339543,0.568251574410592,0.0108540813982545,0.870741584044625,7.8831393550183e-05,0.998740190510033
11.3153723723724,0.0555355743097732,0.568289196139707,0.0108414953538071,0.870753543914977,7.87396053931701e-05,0.998740309014777
11.3273833833834,0.0554726994760265,0.568326738158436,0.0108289382587505,0.870765477521631,7.86480307192286e-05,0.998740427256276
11.3393943943944,0.0554099651617401,0.568364200718815,0.0108164100142648,0.870777384950926,7.85566687847086e-05,0.998740545235404
11.3514054054054,0.0553473708980313,0.568401584071821,0.0108039105219752,0.870789266288829,7.846551884924e-05,0.998740662953034
11.3634164164164,0.0552849162180974,0.568438888467377,0.0107914396839497,0.870801121620928,7.83745801760779e-05,0.998740780410032
11.3754274274274,0.0552226006572044,0.568476114154364,0.0107789974026968,0.87081295103244,7.82838520317391e-05,0.998740897607265
11.3874384384384,0.0551604237526752,0.56851326138062,0.0107665835811626,0.870824754608208,7.81933336862828e-05,0.99874101454559
11.3994494494495,0.0550983850438787,0.568550330392948,0.0107541981227288,0.870836532432706,7.81030244129265e-05,0.998741131225865
11.4114604604605,0.0550364840722183,0.568587321437122,0.0107418409312099,0.870848284590043,7.80129234884337e-05,0.998741247648942
11.4234714714715,0.054974720381121,0.568624234757889,0.0107295119108512,0.870860011163958,7.79230301927735e-05,0.998741363815669
11.4354824824825,0.0549130935160264,0.568661070598979,0.0107172109663261,0.870871712237831,7.78333438093577e-05,0.998741479726895
11.4474934934935,0.054851603024375,0.568697829203109,0.0107049380027337,0.870883387894679,7.77438636246597e-05,0.998741595383455
11.4595045045045,0.0547902484555981,0.568734510811984,0.0106926929255965,0.870895038217157,7.7654588928706e-05,0.998741710786194
11.4715155155155,0.0547290293611066,0.568771115666308,0.0106804756408585,0.870906663287565,7.7565519014569e-05,0.99874182593594
11.4835265265265,0.0546679452942801,0.568807644005786,0.010668286054882,0.870918263187846,7.74766531786663e-05,0.998741940833526
11.4955375375375,0.0546069958104564,0.56884409606913,0.0106561240744459,0.870929837999591,7.73879907205728e-05,0.998742055479779
11.5075485485485,0.0545461804669204,0.568880472094064,0.0106439896067435,0.870941387804038,7.72995309431083e-05,0.998742169875522
11.5195595595596,0.0544854988228943,0.568916772317328,0.0106318825593795,0.870952912682072,7.72112731522136e-05,0.998742284021573
11.5315705705706,0.0544249504395264,0.568952996974685,0.0106198028403686,0.870964412714236,7.71232166571007e-05,0.998742397918751
11.5435815815816,0.0543645348798808,0.568989146300925,0.0106077503581327,0.870975887980721,7.70353607700032e-05,0.998742511567866
11.5555925925926,0.0543042517089269,0.569025220529871,0.0105957250214987,0.870987338561377,7.69477048063063e-05,0.998742624969729
11.5676036036036,0.05424410049353,0.569061219894382,0.0105837267396966,0.870998764535711,7.68602480845914e-05,0.998742738125142
11.5796146146146,0.0541840808024394,0.569097144626358,0.0105717554223569,0.871010165982888,7.67729899264716e-05,0.998742851034912
11.5916256256256,0.0541241922062799,0.569132994956749,0.0105598109795086,0.871021542981734,7.66859296566581e-05,0.998742963699832
11.6036366366366,0.0540644342775404,0.569168771115553,0.0105478933215771,0.87103289561074,7.65990666028171e-05,0.998743076120702
11.6156476476476,0.0540048065905645,0.569204473331828,0.0105360023593819,0.87104422394806,7.6512400095783e-05,0.998743188298309
11.6276586586587,0.0539453087215406,0.56924010183369,0.0105241380041342,0.871055528071514,7.64259294693947e-05,0.998743300233446
11.6396696696697,0.0538859402484914,0.569275656848326,0.0105123001674355,0.871066808058593,7.63396540604153e-05,0.998743411926894
11.6516806806807,0.0538267007512646,0.56931113860199,0.0105004887612746,0.871078063986455,7.62535732086205e-05,0.998743523379434
11.6636916916917,0.0537675898115229,0.569346547320012,0.0104887036980262,0.871089295931931,7.61676862569271e-05,0.99874363459185
11.6757027027027,0.053708607012734,0.569381883226804,0.0104769448904483,0.871100503971526,7.60819925508762e-05,0.998743745564908
11.6877137137137,0.0536497519401614,0.569417146545863,0.0104652122516804,0.871111688181419,7.59964914392833e-05,0.998743856299387
11.6997247247247,0.0535910241808545,0.569452337499773,0.0104535056952414,0.871122848637467,7.59111822736594e-05,0.99874396679605
11.7117357357357,0.053532423323639,0.569487456310217,0.0104418251350273,0.871133985415205,7.58260644085902e-05,0.998744077055664
11.7237467467467,0.0534739489591076,0.569522503197972,0.0104301704853097,0.871145098589851,7.57411372013043e-05,0.99874418707899
11.7357577577578,0.0534156006796106,0.569557478382923,0.010418541660733,0.8711561882363,7.56564000122172e-05,0.998744296866786
11.7477687687688,0.0533573780792461,0.569592382084058,0.0104069385763131,0.871167254429134,7.55718522043758e-05,0.998744406419808
11.7597797797798,0.0532992807538512,0.569627214519482,0.0103953611474351,0.871178297242622,7.54874931437129e-05,0.998744515738806
11.7717907907908,0.0532413083009924,0.569661975906415,0.0103838092898511,0.871189316750717,7.54033221990302e-05,0.998744624824531
11.7838018018018,0.0531834603199568,0.569696666461199,0.0103722829196786,0.871200313027061,7.53193387419621e-05,0.998744733677727
11.7958128128128,0.0531257364117422,0.5697312863993,0.0103607819533983,0.871211286144987,7.5235542146878e-05,0.998744842299134
11.8078238238238,0.0530681361790492,0.569765835935317,0.0103493063078522,0.871222236177521,7.51519317909281e-05,0.998744950689497
11.8198348348348,0.0530106592262708,0.569800315282982,0.0103378559002418,0.871233163197381,7.50685070540284e-05,0.998745058849545
11.8318458458458,0.0529533051594847,0.569834724655166,0.0103264306481258,0.871244067276982,7.49852673188657e-05,0.998745166780016
11.8438568568569,0.0528960735864434,0.569869064263884,0.0103150304694188,0.871254948488433,7.49022119708823e-05,0.998745274481637
11.8558678678679,0.0528389641165659,0.569903334320297,0.0103036552823886,0.871265806903545,7.48193403981996e-05,0.998745381955136
11.8678788788789,0.0527819763609289,0.569937535034719,0.0102923050056551,0.871276642593825,7.47366519916028e-05,0.998745489201234
11.8798898898899,0.0527251099322577,0.56997166661662,0.0102809795581878,0.871287455630484,7.46541461446288e-05,0.998745596220656
11.8919009009009,0.052668364444918,0.57000572927463,0.0102696788593044,0.871298246084436,7.45718222535097e-05,0.998745703014114
11.9039119119119,0.0526117395149067,0.570039723216545,0.0102584028286685,0.871309014026298,7.44896797170769e-05,0.998745809582328
11.9159229229229,0.0525552347598439,0.570073648649326,0.0102471513862883,0.871319759526395,7.44077179367876e-05,0.998745915926007
11.9279339339339,0.0524988497989638,0.570107505779111,0.0102359244525142,0.871330482654759,7.43259363168316e-05,0.998746022045859
11.9399449449449,0.0524425842531066,0.57014129481121,0.0102247219480374,0.87134118348113,7.42443342638737e-05,0.998746127942587
11.951955955956,0.0523864377447103,0.57017501595012,0.0102135437938878,0.871351862074961,7.41629111873029e-05,0.9987462336169
11.963966966967,0.0523304098978015,0.570208669399517,0.0102023899114324,0.871362518505416,7.40816664990355e-05,0.998746339069493
11.975977977978,0.0522745003379881,0.570242255362271,0.0101912602223736,0.871373152841371,7.40005996136226e-05,0.998746444301062
11.987988988989,0.0522187086924502,0.570275774040441,0.010180154648747,0.871383765151419,7.39197099480137e-05,0.998746549312303
12,0.0521630345899323,0.570309225635287,0.0101690731129203,0.871394355503871,7.38389969218661e-05,0.998746654103906


==> Corollary3_mixed_highsnr_MC.csv <==
snr,log10snr,I05,ratio05,I1,ratio1,I2,ratio2,target05,target1,target2
5,0.698970004336019,0.651252741862153,0.809292159493378,0.842159242826945,1.0465259160613,1.09842576933098,1.36498060701171,0,0.5,1
5.99417728368345,0.777729583485646,0.71201004390262,0.795191644223488,0.905393346777461,1.0111672303761,1.17251344966169,1.3094940245508,0,0.5,1
7.18603226164533,0.856489162635273,0.772305241933604,0.783215759285794,0.969281867366447,0.982975114620069,1.24758632803716,1.26521124049577,0,0.5,1
8.61487026851417,0.9352487417849,0.831698964798435,0.772419688749885,1.03375451861158,0.960073749404346,1.32348462036181,1.22915336172491,0,0.5,1
10.3278119330815,1.01400832093453,0.890020145018505,0.76238198402166,1.09870623426657,0.941140313986599,1.40006731177451,1.1992830734099,0,0.5,1
12.3813471358864,1.09276790008416,0.947279377861842,0.752947092597543,1.16399469242669,0.925203736029678,1.47721299150589,1.17416598850935,0,0.5,1
14.8431979486659,1.17152747923378,1.00353759794393,0.744038614364452,1.22946169945147,0.911542309075645,1.5548184439552,1.15276693469073,0,0.5,1
17.7945519922219,1.25028705838341,1.0588001394178,0.735560773670802,1.29495583746634,0.899620884258687,1.63279699794847,1.1343230684865,0,0.5,1
21.3327398650201,1.32904663753304,1.11298160180424,0.72738119863218,1.36034333091026,0.889042694852052,1.71107730526148,1.11826238568167,0,0.5,1
25.5744449395264,1.40780621668266,1.16593333070719,0.719358113059605,1.42550984872775,0.879511759310194,1.78960203706724,1.10414953463203,0,0.5,1
30.6595513798644,1.48656579583229,1.21749044340219,0.711370304391378,1.4903591739676,0.87080540548242,1.86832608680758,1.09164856634165,0,0.5,1
36.7557572818218,1.56532537498192,1.26750377573529,0.703329677511594,1.55481159965372,0.862754937626409,1.94721497520415,1.08049704211856,0,0.5,1
44.0641050686557,1.64408495413155,1.31585101310168,0.695179202949073,1.61880253856887,0.855231973292766,2.02624396239811,1.0704879570218,0,0.5,1
52.8256115256754,1.72284453328117,1.36243681869463,0.686885880728893,1.68228101213831,0.848138466900248,2.10539704585988,1.06145656391984,0,0.5,1
63.3292161207779,1.8016041124308,1.40719006054418,0.678434151062045,1.74520797750837,0.841399272099556,2.18466491898822,1.0532701525021,0,0.5,1
75.9213097329293,1.88036369158043,1.45006098389059,0.669820935754807,1.80755485657208,0.834956666587072,2.26404235717498,1.0458201324765,0,0.5,1
91.0171580297239,1.95912327073005,1.49101873825468,0.661052032930072,1.86930230589729,0.828766304386446,2.34352602352001,1.03901621242255,0,0.5,1
109.11459621744,2.03788284987968,1.53004915131828,0.652139452959738,1.93043880985137,0.822794031383922,2.42311271701769,1.03278211708049,0,0.5,1
130.810446792974,2.11664242902931,1.56715267880232,0.643099421394357,1.99095889522147,0.817013256497378,2.50279823884568,1.02705251443564,0,0.5,1
156.820201726985,2.19540200817894,1.60234254159813,0.633950885844486,2.05086128977133,0.8114028665169,2.58257796494651,1.02177127932169,0,0.5,1
188.00161816291,2.27416158732856,1.63564306255337,0.624714409379067,2.11014737855588,0.805945687954343,2.66244936964773,1.01689086301302,0,0.5,1
225.383005777568,2.35292116647819,1.66708818283676,0.61541135246431,2.16882013355867,0.800627432541679,2.74241496097489,1.01237194140508,0,0.5,1
270.197138672039,2.43168074562782,1.69672014606512,0.606063273803579,2.22688393923954,0.795436167670944,2.8224839456559,1.0081826778148,0,0.5,1
323.921910148841,2.51044032477744,1.72458836423959,0.596691506865598,2.28434568540474,0.790362324998688,2.90267182932973,1.0042974101491,0,0.5,1
388.329071100306,2.58919990392707,1.75074845544666,0.587316871322223,2.34121659716869,0.785398954749311,2.9829970989796,1.00069459886457,0,0.5,1
465.54265931667,2.6679594830767,1.77526137696233,0.577959466656972,2.39751350784344,0.780541753613267,3.06347614585495,0.99735456555942,0,0.5,1
558.109046612313,2.74671906222633,1.79819252976991,0.568638492242255,2.45325861619207,0.77578860855922,3.14412083719655,0.994258458252897,0,0.5,1
669.08091380435,2.82547864137595,1.81961071810954,0.559372052943323,2.50847749305431,0.771138678777247,3.22493933213971,0.99138838702315,0,0.5,1
802.11792289444,2.90423822052558,1.83958692450738,0.550176941167277,2.56319577727894,0.766591235004479,3.30593635852774,0.98872737634594,0,0.5,1
961.607406449839,2.98299779967521,1.85819299314296,0.541068426749187,2.61743634739564,0.762144821247069,3.38711295066567,0.986259168020378,0,0.5,1
1152.80905431268,3.06175737882484,1.87550042802355,0.532060111837107,2.67121875627022,0.75779718786855,3.46846588594964,0.983967969085628,0,0.5,1
1382.02836915713,3.14051695797446,1.89157951651799,0.523163897599094,2.72455994182816,0.753545587675338,3.54998873483746,0.981838683878969,0,0.5,1
1656.82461116155,3.21927653712409,1.90649886926082,0.514390068157632,2.7774745967536,0.749386936528375,3.63167922793179,0.979858816442301,0,0.5,1
1986.26008945444,3.29803611627372,1.92032530489177,0.50574745331531,2.82997542298769,0.745317920601796,3.713545633657,0.978019839767758,0,0.5,1
2381.19902153897,3.37679569542334,1.9331239046875,0.497243612208406,2.88207380764932,0.741335197030968,3.79560125946895,0.97631531852906,0,0.5,1
2854.66581656763,3.45555527457297,1.94495806257029,0.488884990683241,2.93378238947453,0.737436042322418,3.87785403506286,0.974738052345107,0,0.5,1
3422.27459803547,3.5343148537226,1.95588942831627,0.480677031383312,2.98511889210893,0.733619225408044,3.96030384098888,0.973279504507166,0,0.5,1
4102.74413081422,3.61307443287223,1.9659777199728,0.472624237995664,3.03610588089629,0.729884786513558,4.04294984779873,0.97193171197128,0,0.5,1
4918.51513393844,3.69183401202185,1.97528042992877,0.464730206253093,3.08676535931171,0.726232630239525,4.12579535340442,0.970688362267037,0,0.5,1
5896.49033706141,3.77059359117148,1.98385248303259,0.456997640004706,3.13711470243481,0.722661602966183,4.20884257831903,0.969543422151475,0,0.5,1
7068.92168637449,3.84935317032111,1.99174593841236,0.449428375174807,3.18716815960216,0.719169940178544,4.29209166524369,0.968490883304832,0,0.5,1
8474.47395852065,3.92811274947073,1.99900982867897,0.442023431217759,3.23694087304422,0.715756216315131,4.37554406780086,0.967525509152689,0,0.5,1
10159.4998586663,4.00687232862036,2.00569017088618,0.434783093737045,3.28644877807093,0.712419289818167,4.45919921054953,0.966642034993816,0,0.5,1
12179.5686532805,4.08563190776999,2.01183009812299,0.427707013194239,3.33570603337957,0.709157729453334,4.54304993520125,0.965834202594986,0,0.5,1
14601.2987493114,4.16439148691962,2.01747002628934,0.420794299755315,3.38472564574968,0.705969971998399,4.62708522402623,0.965095422177561,0,0.5,1
17504.5546550796,4.24315106606924,2.02264781229232,0.414043605817688,3.43351980752294,0.702854403576116,4.71129892328816,0.964420588907399,0,0.5,1
20985.0807748947,4.32191064521887,2.02739891349876,0.407453199766267,3.48209784919519,0.69980895279526,4.79569641916462,0.963807289273979,0,0.5,1
25157.6588954272,4.4006702243685,2.03175655847435,0.401021034037049,3.53046647315536,0.696831177826253,4.88028498563853,0.963253655155336,0,0.5,1
30159.8934923253,4.47942980351813,2.03575190376035,0.394744803292946,3.57863364274485,0.693919053079824,4.96506283673316,0.962756193032679,0,0.5,1
36156.7496900018,4.55818938266775,2.03941413872802,0.388621986674314,3.62661262113114,0.69107170287696,5.05002452109636,0.962310952382877,0,0.5,1
43345.9935287274,4.63694896181738,2.04277052555672,0.382649873591095,3.6744204217106,0.688289013522414,5.13516489780305,0.961914309233655,0,0.5,1
51964.7139497174,4.71570854096701,2.04584639731923,0.376825579214102,3.72207054873255,0.685570232564745,5.22047703604589,0.961562552036964,0,0.5,1
62297.1415821009,4.79446812011663,2.04866515956034,0.371146059072286,3.76957151959196,0.68291375355255,5.30595463570357,0.961252327383911,0,0.5,1
74684.0221819681,4.87322769926626,2.0512483355554,0.365608130019893,3.81693092017391,0.680317907856848,5.39160080549258,0.960982175654592,0,0.5,1
89533.8538434528,4.95198727841589,2.05361565946646,0.360208497604095,3.86415659148582,0.677781177753434,5.47742760897984,0.960752300787588,0,0.5,1
107336.358565812,5.03074685756552,2.05578518256134,0.354943783117289,3.91125679226613,0.675302212685693,5.56344468143932,0.960562474690816,0,0.5,1
128678.632445698,5.10950643671514,2.05777335776516,0.349810544464046,3.95824292267232,0.672880279393227,5.64964717479524,0.960410021243176,0,0.5,1
154264.507100291,5.18826601586477,2.05959510987353,0.344805292727038,4.00513063958279,0.670515401775337,5.73601428985173,0.960289756378496,0,0.5,1
184937.760827837,5.2670255950144,2.06126393723008,0.339924512435467,4.05193441692116,0.668207407219907,5.82252647146023,0.960197011263576,0,0.5,1
221709.944969901,5.34578517416402,2.06279208497092,0.335164691670077,4.09866038175231,0.665954777080567,5.90917437905365,0.960129051885591,0,0.5,1
265793.743141058,5.42454475331365,2.06419078398791,0.330522360068604,4.14530432540769,0.663754425930219,5.99595309978299,0.960084011988566,0,0.5,1
318642.963456264,5.50330433246328,2.06547049715657,0.325994124714364,4.19185864189175,0.661602908766338,6.08286490175014,0.960061265523581,0,0.5,1
382000.482631022,5.58206391161291,2.06664109057863,0.321576691318635,4.23832228676414,0.659497996015378,6.16991312553033,0.960060388655071,0,0.5,1
457955.723068598,5.66082349076253,2.06771187502289,0.317266863718199,4.28470052840195,0.657438550814893,6.25709479397793,0.960080011752541,0,0.5,1
549013.558430123,5.73958306991216,2.06869153157379,0.31306152589102,4.33100219904059,0.655424038033119,6.34440968449154,0.960119257216498,0,0.5,1
658176.920075211,5.81834264906179,2.06958799829326,0.308957619612483,4.37723835369533,0.653454283340187,6.43186305936787,0.960178113776527,0,0.5,1
789045.828591914,5.89710222821142,2.07040840475199,0.304952130952839,4.4234171534865,0.651528695475247,6.51945154433736,0.960255298677464,0,0.5,1
945936.116306166,5.97586180736104,2.07115909803081,0.301042091137552,4.46954425504294,0.64964635032105,6.6071599831521,0.960347884283522,0,0.5,1
1134021.75603563,6.05462138651067,2.0718457481606,0.297224588736644,4.51562657220273,0.647806552202448,6.69497280924935,0.960453036428418,0,0.5,1
1359505.48984632,6.1333809656603,2.0724734899408,0.293496786066726,4.56166835442154,0.646008263856372,6.78288725216701,0.960569878662645,0,0.5,1
1629823.38485595,6.21214054480992,2.0730470566767,0.289855933215374,4.60766652671388,0.644249476510641,6.87090788653241,0.960698605983604,0,0.5,1
1953890.06198392,6.29090012395955,2.07357087554077,0.286299375713452,4.65361569503183,0.64252796179464,6.95903811287466,0.960839241514976,0,0.5,1
2342392.68487177,6.36965970310918,2.07404911332836,0.282824554873838,4.69951625467817,0.640842391007205,7.04727408379918,0.960990818884667,0,0.5,1
2808143.40422492,6.44841928225881,2.07448568186035,0.279429002669835,4.74537561432872,0.639192445048117,7.13560452117315,0.961151418027479,0,0.5,1
3366501.88058611,6.52717886140843,2.07488422847036,0.27611033499956,4.79120098541822,0.637577793971334,7.22402044757215,0.961319517712701,0,0.5,1
4035881.81961738,6.60593844055806,2.07524813708327,0.272866246824767,4.83699535513138,0.635997568135908,7.31251425576588,0.961493849418827,0,0.5,1
4838358.2245563,6.68469801970769,2.07558054491576,0.2696945096832,4.88275641034505,0.634450250179982,7.40108533729348,0.96167411380602,0,0.5,1
5800395.39199167,6.76345759885731,2.07588435622296,0.266592968995394,4.92848127549385,0.632934321188649,7.48974360926041,0.96186137721082,0,0.5,1
6953719.65901171,6.84221717800694,2.07616223262876,0.263559538584904,4.97417065502161,0.631448786649075,7.57848807159503,0.962055270985144,0,0.5,1
8336365.68343021,6.92097675715657,2.07641656162714,0.260592192833105,5.01982814044666,0.629993059648511,7.66731062154776,0.9622545518689,0,0.5,1
9993930.76161911,6.9997363363062,2.07664942749668,0.257688959663095,5.06546278297317,0.628567257175415,7.75620606899144,0.962458393981469,0,0.5,1
11981078.5492005,7.07849591545582,2.07686261058781,0.254847917473549,5.11108178360963,0.62717126397747,7.84517488985494,0.962666703470309,0,0.5,1
14363341.7747289,7.15725549460545,2.07705762289006,0.25206719667787,5.15668461319378,0.625804031758662,7.9342226516722,0.962880008520074,0,0.5,1
17219283.3967723,7.23601507375508,2.07723576799031,0.24934498407066,5.20227057778469,0.624464538083688,8.02334877329954,0.963098076251232,0,0.5,1
20643087.475648,7.3147746529047,2.07739820715097,0.246679527638794,5.24784202710833,0.623152165970851,8.11254456331889,0.963319720763931,0,0.5,1
24747665.2023239,7.39353423205433,2.07754601981099,0.244069140409803,5.2934035875262,0.621866592186115,8.20179946417069,0.963543587456052,0,0.5,1
29668378.5159947,7.47229381120396,2.07768025395925,0.24151220287963,5.33895780362509,0.620607265135119,8.29110284347738,0.963768370139723,0,0.5,1
35567504.1088595,7.55105339035359,2.07780196066975,0.239007163466599,5.38450058671962,0.619372893218983,8.38045632161046,0.96399422654227,0,0.5,1
42639585.0333287,7.62981296950321,2.07791220324585,0.236552536046729,5.43002606950238,0.618162035688599,8.4698619493647,0.964221356878402,0,0.5,1
51117846.3984934,7.70857254865284,2.07801203693048,0.234146894323557,5.47552953207135,0.616973439963917,8.55931825995073,0.964449556824883,0,0.5,1
61281886.7345338,7.78733212780247,2.07810247039955,0.231788864507753,5.5210119789721,0.615806542635793,8.64882708876662,0.964678998646143,0,0.5,1
73466898.673081,7.8660917069521,2.07818443149599,0.22947711890475,5.56647925618346,0.614661337460077,8.73838699827819,0.96490948630392,0,0.5,1
88074723.025771,7.94485128610172,2.07825875524209,0.227210372319411,5.6119344394665,0.613537515579852,8.8279950459736,0.96514066699838,0,0.5,1
105587100.805558,8.02361086525135,2.07832619553268,0.224987381236003,5.65737998197451,0.612434712865273,8.91764667891966,0.965372027447232,0,0.5,1
126581560.219733,8.10237044440098,2.07838744693162,0.222806944129082,5.70281773007211,0.611352514295822,9.00733676308796,0.965603012031279,0,0.5,1
151750462.560467,8.1811300235506,2.07844315982854,0.220667901051484,5.74824689687436,0.610290241260968,9.09706369114627,0.965833460955704,0,0.5,1
181923835.093682,8.25988960270023,2.07849393990008,0.218569131595382,5.7936662909255,0.609247198489256,9.18682655109833,0.966063293640145,0,0.5,1
218096743.935824,8.33864918184986,2.07854033378058,0.216509551532421,5.83907431668887,0.608222674886153,9.27662607484142,0.966292603783506,0,0.5,1
261462109.629089,8.41740876099949,2.07858281072773,0.214488109229191,5.88447155624042,0.607216210678215,9.36646353891567,0.966521537779298,0,0.5,1
313450047.616526,8.49616834014911,2.0786217521752,0.212503783068384,5.92986041421451,0.606227549466068,9.45634001640306,0.966750215792611,0,0.5,1
375775030.998495,8.57492791929874,2.07865745709517,0.210555580613511,5.97524384077063,0.605256499528756,9.54625576696204,0.966978671178792,0,0.5,1
450492430.917325,8.65368749844837,2.07869016312616,0.208642539401644,6.02062507763722,0.604302905390334,9.6362082767651,0.967206657698213,0,0.5,1
540066299.175191,8.73244707759799,2.07872007567528,0.206763728486427,6.06600636172605,0.603366517237981,9.72619249983719,0.967433686130046,0,0.5,1
647450628.439784,8.81120665674762,2.07874739360767,0.204918249561931,6.11138857217859,0.602446960344804,9.81620240929124,0.967659188049095,0,0.5,1
776186769.860065,8.88996623589725,2.07877232215981,0.203105236778461,6.15677060017193,0.601543679030402,9.90623762532433,0.967883166918803,0,0.5,1
930520220.758164,8.96872581504688,2.07879507011721,0.201323855044145,6.20214950407823,0.600655959632787,9.99629904133276,0.968105749385737,0,0.5,1
1115540633.85534,9.0474853941965,2.07881583593184,0.199573297353407,6.24752234761001,0.599783113852761,10.0863867998418,0.968326985600428,0,0.5,1
1337349665.2963,9.12624497334613,2.07883479238217,0.197852782115062,6.29288872486105,0.598924717979887,10.1765021818603,0.968547032337199,0,0.5,1
1603262196.81215,9.20500455249576,2.07885207878341,0.196161551330022,6.33825140693826,0.598080662589673,10.2666432064917,0.968765733209758,0,0.5,1
1922047567.98397,9.28376413164539,2.07886780414542,0.194498869886017,6.38361226837052,0.597250758087035,10.3568077386011,0.968982922708137,0,0.5,1
2304218774.0337,9.36252371079501,2.07888205806251,0.192864025605241,6.4289728123197,0.596434786803737,10.4469943071941,0.969198502505862,0,0.5,1
2762379166.38995,9.44128328994464,2.07889492299759,0.191256329417869,6.47433342019655,0.595632435134706,10.5372015356798,0.969412386242474,0,0.5,1
3311638089.61902,9.52004286909427,2.0789064832102,0.189675115220775,6.519692597678,0.594843228714666,10.6274305951078,0.969624722856782,0,0.5,1
3970109161.715,9.59880244824389,2.07891682928275,0.188119739344877,6.5650501342518,0.594066824918432,10.7176801450673,0.969835429139043,0,0.5,1
4759507630.17912,9.67756202739352,2.07892605965512,0.186589579779994,6.61040554112601,0.593302867298061,10.8079466876796,0.970044230949345,0,0.5,1
5705866503.66755,9.75632160654315,2.078934280575,0.185084035296194,6.65575957524469,0.592551121821349,10.8982314282955,0.970251281720575,0,0.5,1
6840395076.00287,9.83508118569278,2.07894160457887,0.183602524477605,6.70111255243827,0.591811322995512,10.9885333421983,0.970456533021582,0,0.5,1
8200508155.19931,9.9138407648424,2.07894814690325,0.182144484620926,6.74646294169914,0.591083051956059,11.0788486961123,0.970659700653183,0,0.5,1
9831059939.71132,9.99260034399203,2.07895401985334,0.180709370508496,6.7918104085546,0.590366007050764,11.1691792559699,0.97086098738502,0,0.5,1
11785823233.0296,10.0713599231417,2.07895932634378,0.179296653167522,6.8371559901125,0.58966001435313,11.2595240893982,0.971060356932812,0,0.5,1
14129262778.5869,10.1501195022913,2.07896415441289,0.177905818770382,6.88249825947252,0.588964694479293,11.3498822132269,0.971257769791502,0,0.5,1
16938661196.5199,10.2288790814409,2.07896857419874,0.176536367794779,6.92783761516658,0.588279834737239,11.4402540966797,0.971453311003299,0,0.5,1
20306667632.038,10.3076386605905,2.07897263808152,0.175187814489205,6.97317568305007,0.587605332357873,11.5306394059253,0.97164699534057,0,0.5,1
24344353165.4544,10.3863982397402,2.0789763837936,0.173859686610924,7.01851225596756,0.586940934399085,11.6210376402874,0.971838823174776,0,0.5,1
29184873746.0668,10.4651578188898,2.07897983948439,0.172551525338003,7.06384824042399,0.586286487964992,11.7114484111967,0.972028804170851,0,0.5,1
34987861447.1686,10.5439173980394,2.07898302929697,0.171262885227471,7.10918433330564,0.585641827460026,11.8018716211688,0.972216971684024,0,0.5,1
41944688858.2564,10.622676977189,2.0789859780444,0.169993334101709,7.15452070173115,0.585006748881981,11.8923072632694,0.972403365484349,0,0.5,1
50284780225.0662,10.7014365563387,2.07898871387446,0.168742452776588,7.19985743135314,0.584381047622001,11.9827530042534,0.972587835354571,0,0.5,1
60283177468.0213,10.7801961354883,2.07899126835373,0.167509834593593,7.24519459318624,0.58376452387126,12.0732073892867,0.972770306243276,0,0.5,1
72269610593.414,10.8589557146379,2.07899367420774,0.166295084784825,7.29053213530124,0.583156973783687,12.1636712304936,0.972950886606474,0,0.5,1
86639371623.9382,10.9377152937876,2.07899596178916,0.165097819764427,7.33586932148629,0.58255814504413,12.2541443971502,0.97312960690259,0,0.5,1
103866350652.164,11.0164748729372,2.07899815578887,0.163917666469549,7.38120489968661,0.5819677518815,12.3446264998738,0.97330647632521,0,0.5,1
124518663923.66,11.0952344520868,2.07900027339477,0.162754261842729,7.4265396701615,0.581385677304028,12.4351171477923,0.973481503690253,0,0.5,1
149277389337.163,11.1739940312364,2.07900232414504,0.161607252467865,7.47187443988696,0.580811808140511,12.5256159681181,0.973654698970881,0,0.5,1
178959027226.478,11.2527536103861,2.07900431084268,0.160476294303412,7.51720935955522,0.580245983730253,12.6161226079138,0.973826073393221,0,0.5,1
214542427142.209,11.3315131895357,2.07900623078572,0.15936105245088,7.56254448137983,0.579688040330601,12.7066367377901,0.973995639676347,0,0.5,1
257201068632.427,11.4102727686853,2.0790080770774,0.158261200939027,7.60787985889615,0.579137818820466,12.7971580629645,0.974163412822521,0,0.5,1
308341760587.121,11.4890323478349,2.07900984019294,0.157176422536316,7.65321555492326,0.578595165143851,12.8876863569628,0.974329412586864,0,0.5,1
369651035384.456,11.5677919269846,2.07901150990745,0.156106408598156,7.69855164369742,0.578059930297614,12.9782215680124,0.974493671304273,0,0.5,1
443150767838.315,11.6465515061342,2.07901307733394,0.155050858928546,7.74388821305527,0.577531970323436,13.0687640740559,0.974656252482731,0,0.5,1
531264853164.661,11.7253110852838,2.0790145365286,0.154009481615244,7.78922536642839,0.577011146286154,13.1593137837373,0.97481718315914,0,0.5,1
636899142891.807,11.8040706644335,2.07901588511895,0.152981992799634,7.83456322168353,0.576497324020827,13.2498675389457,0.974976263985173,0,0.5,1
763537274863.907,11.8828302435831,2.07901712377969,0.151968116371514,7.87990188453488,0.575990372031204,13.3404257720038,0.97513356334445,0,0.5,1
915355557646.959,11.9615898227327,2.07901825496913,0.150967583622249,7.92524121887519,0.575490144724487,13.430989535302,0.975289192845668,0,0.5,1
1097360698028.15,12.0403494018823,2.07901928172063,0.149980132915507,7.97057992403566,0.574996416306051,13.5215594521776,0.975443230225435,0,0.5,1
1315554913625.47,12.119108981032,2.07902020705799,0.149005509415554,8.01591726163835,0.574509007150809,13.6121352233065,0.975595685071483,0,0.5,1
1577133875738.39,12.1978685601816,2.07902103391789,0.148043464862175,8.06125474378571,0.57402790252569,13.7027135495341,0.975746353111217,0,0.5,1
1890724010255.74,12.2766281393312,2.07902176506956,0.14709375735407,8.10659290449912,0.573553018875069,13.7932953328449,0.975895332550613,0,0.5,1
2266666982397.97,12.3553877184808,2.07902240294703,0.14615615113439,8.15193154605727,0.573084223332008,13.8838812888816,0.976042705991658,0,0.5,1
2717360747113.04,12.4341472976305,2.07902295000098,0.145230416420708,8.19726909776799,0.572621290486901,13.9744714617849,0.976188507035656,0,0.5,1
3257668412383.62,12.5129068767801,2.07902341005722,0.144316329311303,8.24260510550435,0.572164078112162,14.0650661828745,0.976332788372554,0,0.5,1
3905408399056.6,12.5916664559297,2.0790237901195,0.143413671725601,8.28794112624154,0.571712586267034,14.1556661962898,0.976475629850876,0,0.5,1
4681942061826.31,12.6704260350794,2.07902410122743,0.142522231282066,8.33327758761968,0.57126673759058,14.2462689630227,0.976616884265893,0,0.5,1
5612878150104.27,12.749185614229,2.07902435740016,0.141641801050199,8.37861458852167,0.570826434235597,14.3368731450685,0.976756489873522,0,0.5,1
6728917340687.64,12.8279451933786,2.07902457304822,0.140772179207963,8.42395210229798,0.570391572257995,14.4274802421027,0.976894578587314,0,0.5,1
8066864693466.67,12.9067047725282,2.07902476029918,0.139913168705926,8.46928920498206,0.569961989863659,14.5180903513272,0.977031184717979,0,0.5,1
9670843419225.19,12.9854643516779,2.07902492760908,0.139064577029664,8.51462403115914,0.569537466210892,14.6087033483951,0.977166326924575,0,0.5,1
11593749987515.9,13.0642239308275,2.07902508000889,0.138226216079433,8.55995785734384,0.569117994678057,14.6993191056795,0.977300023198131,0,0.5,1
13898998561574.6,13.1429835099771,2.07902522028969,0.137397902116226,8.60529159622637,0.568703544757935,14.7899375010281,0.97743229146023,0,0.5,1
16662612288747.8,13.2217430891267,2.07902535017378,0.136579455708829,8.65062532786163,0.568294031971082,14.8805584176837,0.977563149559857,0,0.5,1
19975730413607.3,13.3005026682764,2.07902547100181,0.135770701651144,8.69595905558585,0.56788936882894,14.9711817440479,0.977692615260124,0,0.5,1
23947613894045.9,13.379262247426,2.07902558400228,0.13497146885533,8.74129278009109,0.56748946973136,15.0618073734542,0.977820706226056,0,0.5,1
28709248640422.5,13.4580218265756,2.07902569037038,0.134181590236386,8.78662650203379,0.56709425107971,15.1524352039507,0.977947440013445,0,0.5,1
34417665206408.1,13.5367814057253,2.07902579129471,0.133400902597416,8.8319602220888,0.566703631222105,15.2430651380925,0.978072834058699,0,0.5,1
41261117387534.7,13.6155409848749,2.07902588797622,0.132629246518386,8.87729394096298,0.566317530397977,15.333697082743,0.978196905669625,0,0.5,1
49465290508751.4,13.6943005640245,2.07902598164724,0.131866466248721,8.9226276594103,0.565935870684645,15.424330948884,0.97831967201708,0,0.5,1
59300744139671.8,13.7730601431741,2.0790260735917,0.131112409603662,8.96796137824931,0.565558575945864,15.5149666514342,0.978441150127438,0,0.5,1
71091834685508.8,13.8518197223238,2.07902616516646,0.130366927864233,9.01329509838327,0.565185571782305,15.6056041090753,0.978561356875806,0,0.5,1
85227412105451.2,13.9305793014734,2.07902625782348,0.129629875680648,9.05862882082376,0.56481678548392,15.6962432440862,0.97868030897995,0,0.5,1
102173643517925,14.009338880623,2.07902635313247,0.12890111097901,9.10396254671829,0.564452145984179,15.7868839821845,0.978798022994879,0,0.5,1
122489386593263,14.0880984597726,2.07902645280303,0.128180494871104,9.14929627738299,0.564091583816134,15.8775262523742,0.978914515308036,0,0.5,1
146844619721932,14.1668580389223,2.07902655870494,0.127467891567092,9.19463001434132,0.563735031070337,15.968169986801,0.979029802135065,0,0.5,1
176042536753667,14.2456176180719,2.07902667288426,0.126763168290841,9.23996375936986,0.563382421354573,16.0588151206139,0.979143899516104,0,0.5,1
211046034954168,14.3243771972215,2.07902679757199,0.126066195197602,9.28529751455305,0.563033689755469,16.1494615918319,0.979256823312574,0,0.5,1
253009469706748,14.4031367763712,2.07902693518075,0.125376845293656,9.33063128234828,0.562688772801986,16.2401093412182,0.979368589204428,0,0.5,1
303316723174596,14.4818963555208,2.07902708828294,0.124694994357484,9.37596506566361,0.562347608430862,16.3307583121586,0.979479212687831,0,0.5,1
363626842362893,14.5606559346704,2.07902725956226,0.124020520861894,9.4212988679507,0.562010135954079,16.4214084505462,0.97958870907323,0,0.5,1
435928751645838,14.63941551382,2.07902745172785,0.123353305896456,9.46663269331587,0.561676296028459,16.5120597046711,0.979697093483818,0,0.5,1
522606844083993,14.7181750929697,2.07902766737928,0.122693233089515,9.51196654665297,0.561346030627526,16.6027120251155,0.979804380854333,0,0.5,1
626519614621154,14.7969346721193,2.07902790880876,0.122040188529018,9.55730043380255,0.561019283015801,16.6933653646532,0.979910585930213,0,0.5,1
751093928348846,14.8756942512689,2.07902817772952,0.121394060681542,9.60263436174232,0.560695997725754,16.7840196781557,0.98001572326708,0,0.5,1
900438032644244,14.9544538304185,2.07902847492374,0.120754740309207,9.64796833881532,0.560376120537664,16.8746749225031,0.980119807230587,0,0.5,1
1.07947704012815e+15,15.0332134095682,2.07902879981603,0.120122120384903,9.69330237500341,0.560059598462734,16.9653310565022,0.980222851996673,0,0.5,1
1.2941153504388e+15,15.1119729887178,2.07902914999909,0.119496096007411,9.73863648225475,0.559746379729836,17.0559880408152,0.980324871552378,0,0.5,1
1.55143136721326e+15,15.1907325678674,2.07902952076999,0.118876564319785,9.78397067487645,0.559436413776403,17.1466458379035,0.980425879697555,0,0.5,1
1.85991093170873e+15,15.2694921470171,2.07902990477758,0.118263424436566,9.82930497000494,0.559129651244004,17.2373044120029,0.980525890048267,0,0.5,1
2.2297271713046e+15,15.3482517261667,2.0790302919259,0.11765657738774,9.8746393881701,0.558826043979389,17.3279637291658,0.980624916043898,0,0.5,1
2.67307599180915e+15,15.4270113053163,2.07903066970882,0.117055926088679,9.9199739539709,0.558525545041754,17.4186237574678,0.980722970963308,0,0.5,1
3.2045782775324e+15,15.5057708844659,2.07903102413832,0.116461375344259,9.96530869688593,0.558228108717358,17.5092844676622,0.980820067965541,0,0.5,1
3.84176206299403e+15,15.5845304636156,2.07903134133498,0.115872831889762,10.010643652244,0.557933690542613,17.5999458351821,0.980916220204486,0,0.5,1
4.60564057746314e+15,15.6632900427652,2.07903160965073,0.115290204460052,10.055978862389,0.557642247337238,17.6906078467158,0.981011441193579,0,0.5,1
5.52140522524804e+15,15.7420496219148,2.07903182190498,0.114713403862943,10.1013143780734,0.557353737249071,17.7812705244521,0.981105746134619,0,0.5,1
6.61925635503858e+15,15.8208092010644,2.07903197704516,0.114142343018759,10.1466502601289,0.557068119812694,17.871934029138,0.981199157533784,0,0.5,1
7.93539921564991e+15,15.8995687802141,2.07903208047733,0.113576936926083,10.1919865814512,0.556785356023557,17.9625991284174,0.981291730605891,0,0.5,1
9.51323794308164e+15,15.9783283593637,2.07903214264971,0.113017102533524,10.2373234292824,0.556505408426001,18.05326712653,0.981383548646712,0,0.5,1
1.14048069545391e+16,16.0570879385133,2.07903217620857,0.112462758538058,10.2826609070782,0.556228241176314,18.1439331713167,0.981474360294718,0,0.5,1
1.36724869543387e+16,16.135847517663,2.07903219282749,0.111913825171666,10.3279991264355,0.555953819568838,18.2345983652135,0.9815642396305,0,0.5,1
1.6391062142631e+16,16.2146070968126,2.07903220104128,0.11137022404803,10.3733380299786,0.555682100520644,18.3252639634357,0.981653267479433,0,0.5,1
1.96501864701605e+16,16.2933666759622,2.07903220578503,0.110831878104561,10.4186755678901,0.555412935566024,18.4159299918586,0.981741457568768,0,0.5,1
2.35573402719158e+16,16.3721262551118,2.07903220927737,0.11029871161742,10.4640099245498,0.555146191520961,18.5065964319316,0.981828821004701,0,0.5,1
2.8241374784384e+16,16.4508858342615,2.07903221227854,0.109770650235895,10.5093437883093,0.554881975556771,18.5972632654142,0.981915368697108,0,0.5,1
3.38567614385089e+16,16.5296454134111,2.07903221499004,0.109247620996964,10.5546776395691,0.554620276780224,18.6879304748718,0.982001111390276,0,0.5,1
4.05886860627601e+16,16.6084049925607,2.07903221746346,0.108729552313771,10.6000114905948,0.554361060022131,18.7785980436422,0.982086059665092,0,0.5,1
4.8659155994391e+16,16.6871645717103,2.07903221972227,0.108216373949491,10.6453453415188,0.554104290145711,18.8692659558014,0.98217022394111,0,0.5,1
5.83343215009573e+16,16.76592415086,2.07903222178527,0.107708016986834,10.6906791923503,0.553849932668041,18.9599341961313,0.982253614478655,0,0.5,1
6.99332529600254e+16,16.8446837300096,2.07903222366944,0.107204413797346,10.7360130430973,0.553597953751052,19.0506027500878,0.982336241380926,0,0.5,1
8.38384632534142e+16,16.9234433091592,2.07903222539028,0.106705498011432,10.7813468937671,0.553348320186553,19.1412716037714,0.982418114596127,0,0.5,1
1.00508522386509e+17,17.0022028883089,2.07903222696194,0.106211204489209,10.8266807443664,0.553100999381641,19.2319407438985,0.98249924391959,0,0.5,1
1.2049318034116e+17,17.0809624674585,2.07903222839736,0.105721469292163,10.8720145949014,0.552855959344526,19.3226101577743,0.982579638995919,0,0.5,1
1.44451496887951e+17,17.1597220466081,2.07903222970836,0.105236229655576,10.9173484453776,0.552613168670729,19.4132798332662,0.982659309321125,0,0.5,1
1.73173576247964e+17,17.2384816257577,2.07903223090571,0.104755423961728,10.9626822958001,0.552372596529677,19.5039497587796,0.982738264244768,0,0.5,1
2.07606623375955e+17,17.3172412049074,2.07903223199926,0.104278991713809,11.0080161461736,0.552134212651646,19.5946199232335,0.982816512972089,0,0.5,1
2.48886181156475e+17,17.396000784057,2.07903223299802,0.103806873510552,11.0533499965023,0.551897987315075,19.6852903160379,0.982894064566141,0,0.5,1
2.98373578662174e+17,17.4747603632066,2.0790322339102,0.103339011021552,11.09868384679,0.551663891334208,19.7759609270723,0.982970927949918,0,0.5,1
3.57700825453627e+17,17.5535199423562,2.07903223474331,0.102875346963238,11.1440176970405,0.551431896047079,19.8666317466646,0.983047111908457,0,0.5,1
4.28824432457791e+17,17.6322795215059,2.0790322355042,0.102415825075503,11.1893515472568,0.551201973303813,19.9573027655713,0.983122625090951,0,0.5,1
5.14089934345386e+17,17.7110391006555,2.07903223619913,0.101960390098946,11.2346853974419,0.550974095455244,20.0479739749586,0.983197476012832,0,0.5,1
6.16309241244689e+17,17.7897986798051,2.07903223683382,0.101508987752726,11.2800192475986,0.550748235341829,20.1386453663842,0.983271673057847,0,0.5,1
7.38853370718617e+17,17.8685582589548,2.07903223741349,0.101061564712997,11.3253530977293,0.550524366282861,20.2293169317797,0.983345224480117,0,0.5,1
8.85763618146893e+17,17.9473178381044,2.07903223794292,0.100618068591908,11.3706869478362,0.550302462065962,20.3199886634347,0.983418138406181,0,0.5,1
1.06188483172188e+18,18.026077417254,2.07903223842645,0.100178447917164,11.4160207979215,0.550082496936853,20.4106605539802,0.983490422837015,0,0.5,1
1.27302518723906e+18,18.1048369964036,2.07903223886806,0.0997426521121088,11.4613546479869,0.549864445589393,20.5013325963738,0.983562085650042,0,0.5,1
1.52614773178105e+18,18.1835965755533,2.07903223927139,0.0993106314763315,11.5066884980343,0.549648283155871,20.5920047838853,0.983633134601114,0,0.5,1
1.82960001307739e+18,18.2623561547029,2.07903223963976,0.0988823371667726,11.5520223480652,0.549433985197554,20.6826771100829,0.983703577326473,0,0.5,1
2.1933893673231e+18,18.3411157338525,2.0790322399762,0.0984577211793173,11.5973561980809,0.549221527695478,20.7733495688195,0.983773421344699,0,0.5,1
2.62951294397616e+18,18.4198753130021,2.07903224028347,0.0980367363308614,11.6426900480829,0.549010887041473,20.8640221542207,0.983842674058626,0,0.5,1
3.15235335118668e+18,18.4986348921518,2.07903224056411,0.0976193362418343,11.6880238980723,0.548802040029419,20.9546948606724,0.983911342757238,0,0.5,1
3.77915296956534e+18,18.5773944713014,2.07903224082042,0.0972054753191671,11.7333577480502,0.548594963846726,21.0453676828094,0.983979434617548,0,0.5,1
4.53058257634666e+18,18.656154050451,2.07903224105451,0.0967951087396918,11.7786915980176,0.548389636066024,21.1360406155041,0.984046956706442,0,0.5,1
5.43142303219786e+18,18.7349136296007,2.07903224126831,0.0963881924339591,11.8240254479755,0.548186034637068,21.2267136538563,0.98411391598251,0,0.5,1
6.51138251153508e+18,18.8136732087503,2.07903224146357,0.095984683070463,11.8693592979245,0.547984137878846,21.3173867931829,0.984180319297844,0,0.5,1
7.80607622720348e+18,18.8924327878999,2.07903224164191,0.0955845380402592,11.9146931478656,0.54778392447188,21.4080600290084,0.984246173399821,0,0.5,1
9.35820095916087e+18,18.9711923670495,2.07903224180479,0.0951877154419673,11.9600269977994,0.547585373450725,21.4987333570556,0.984311484932849,0,0.5,1
1.12189431211094e+19,19.0499519461992,2.07903224195355,0.0947941740671447,12.0053608477265,0.547388464196648,21.5894067732371,0.984376260440098,0,0.5,1
1.34496668006981e+19,19.1287115253488,2.07903224208941,0.0944038733860214,12.0506946976475,0.547193176430491,21.6800802736463,0.984440506365202,0,0.5,1
1.61239374419711e+19,19.2074711044984,2.0790322422135,0.0940167735335866,12.0960285475629,0.546999490205711,21.77075385455,0.984504229053939,0,0.5,1
1.93299479076394e+19,19.286230683648,2.07903224232683,0.0936328352960153,12.1413623974733,0.546807385901587,21.8614275123804,0.98456743475588,0,0.5,1
2.31734269285512e+19,19.3649902627977,2.07903224243034,0.0932520200974265,12.186696247379,0.546616844216594,21.9521012437279,0.984630129626018,0,0.5,1
2.77811258560441e+19,19.4437498419473,2.07903224252487,0.0928742899869635,12.2320300972805,0.546427846161939,22.0427750453338,0.984692319726371,0,0.5,1
3.33049987042899e+19,19.5225094210969,2.07903224261121,0.0924996076261858,12.2773639471781,0.546240373055256,22.1334489140841,0.984754011027557,0,0.5,1
3.99272133332725e+19,19.6012690002466,2.07903224269006,0.0921279362767665,12.3226977970721,0.546054406514443,22.2241228470026,0.984815209410351,0,0.5,1
4.78661590326168e+19,19.6800285793962,2.07903224276208,0.0917592397884838,12.368031646963,0.54586992845166,22.3147968412452,0.98487592066721,0,0.5,1
5.73836486260979e+19,19.7587881585458,2.07903224282786,0.0913934825875002,12.4133654968509,0.545686921067463,22.4054708940937,0.984936150503774,0,0.5,1
6.87935526098862e+19,19.8375477376954,2.07903224288793,0.0910306296649208,12.4586993467361,0.545505366845076,22.4961450029506,0.98499590454035,0,0.5,1
8.24721500636121e+19,19.9163073168451,2.0790322429428,0.0906706465656234,12.5040331966188,0.545325248544805,22.5868191653332,0.985055188313362,0,0.5,1
9.88705376895677e+19,19.9950668959947,2.07903224299291,0.0903134993773517,12.5493670464993,0.545146549198582,22.677493378869,0.985114007276784,0,0.5,1
1.18529506208874e+20,20.0738264751443,2.07903224303868,0.0899591547200665,12.5947008963777,0.544969252104633,22.7681676412909,0.985172366803545,0,0.5,1
1.4209737471269e+20,20.1525860542939,2.07903224308048,0.0896075797355452,12.6400347462543,0.544793340822277,22.8588419504318,0.985230272186913,0,0.5,1
1.70351371114772e+20,20.2313456334436,2.07903224311865,0.0892587420772254,12.6853685961291,0.544618799166842,22.9495163042211,0.985287728641852,0,0.5,1
2.04223263796098e+20,20.3101052125932,2.07903224315352,0.0889126099002841,12.7307024460024,0.544445611204705,23.0401907006797,0.985344741306362,0,0.5,1
2.44830089729253e+20,20.3888647917428,2.07903224318536,0.0885691518519469,12.7760362958743,0.544273761248439,23.1308651379163,0.985401315242788,0,0.5,1
2.93510992443453e+20,20.4676243708924,2.07903224321445,0.0882283370620216,12.8213701457448,0.544103233852077,23.2215396141236,0.985457455439113,0,0.5,1
3.51871384683188e+20,20.5463839500421,2.07903224324101,0.0878901351336482,12.8667039956142,0.543934013806486,23.312214127574,0.985513166810229,0,0.5,1
4.21835892169239e+20,20.6251435291917,2.07903224326527,0.0875545161342623,12.9120378454825,0.543766086134845,23.4028886766168,0.985568454199174,0,0.5,1
5.05711824456642e+20,20.7039031083413,2.07903224328743,0.0872214505867636,12.9573716953498,0.543599436088224,23.4935632596745,0.985623322378369,0,0.5,1
6.0626526604962e+20,20.782662687491,2.07903224330766,0.0868909094608861,13.0027055452161,0.543434049141268,23.5842378752393,0.985677776050808,0,0.5,1
7.26812297128191e+20,20.8614222666406,2.07903224332614,0.0865628641647627,13.0480393950817,0.543269910987977,23.6749125218704,0.985731819851249,0,0.5,1
8.71328352189514e+20,20.9401818457902,2.07903224334302,0.0862372865366815,13.0933732449465,0.543107007537579,23.7655871981907,0.985785458347368,0,0.5,1
1.04457932306474e+21,21.0189414249398,2.07903224335844,0.0859141488370263,13.1387070948106,0.542945324910497,23.8562619028843,0.985838696040903,0,0.5,1
1.25227872986402e+21,21.0977010040895,2.07903224337252,0.0855934237403979,13.184040944674,0.542784849434412,23.9469366346935,0.985891537368772,0,0.5,1
1.50127614307817e+21,21.1764605832391,2.07903224338538,0.085275084327912,13.2293747945369,0.542625567640402,24.0376113924165,0.985943986704171,0,0.5,1
1.79978307067503e+21,21.2552201623887,2.07903224339712,0.084959104079667,13.2747086443993,0.542467466259179,24.1282861749047,0.985996048357657,0,0.5,1
2.15764375955965e+21,21.3339797415384,2.07903224340785,0.0846454568673797,13.3200424942612,0.542310532217401,24.2189609810603,0.986047726578202,0,0.5,1
2.58665984196677e+21,21.412739320688,2.07903224341765,0.0843341169471831,13.3653763441226,0.54215475263407,24.3096358098343,0.986099025554242,0,0.5,1
3.10097953306668e+21,21.4914988998376,2.0790322434266,0.0840250589525826,13.4107101939837,0.542000114817008,24.4003106602241,0.986149949414694,0,0.5,1
3.71756421485511e+21,21.5702584789872,2.07903224343477,0.0837182578875663,13.4560440438443,0.541846606259407,24.4909855312716,0.986200502229959,0,0.5,1
4.45674779346382e+21,21.6490180581369,2.07903224344223,0.0834136891198663,13.5013778937047,0.54169421463646,24.5816604220611,0.986250688012911,0,0.5,1
5.34290727653737e+21,21.7277776372865,2.07903224344905,0.0831113283743659,13.5467117435647,0.541542927802061,24.6723353317177,0.986300510719861,0,0.5,1
6.40526668516949e+21,21.8065372164361,2.07903224345527,0.0828111517266499,13.5920455934245,0.541392733785579,24.7630102594049,0.98634997425151,0,0.5,1
7.67886081203544e+21,21.8852967955857,2.07903224346096,0.0825131355966944,13.637379443284,0.541243620788698,24.8536852043237,0.986399082453877,0,0.5,1
9.20569060881401e+21,21.9640563747354,2.07903224346615,0.0822172567426919,13.6827132931432,0.541095577182334,24.9443601657102,0.986447839119221,0,0.5,1
1.10361083055942e+22,22.042815953885,2.0790322434709,0.0819234922550095,13.7280471430023,0.540948591503601,25.0350351428345,0.98649624798693,0,0.5,1
1.32304779411325e+22,22.1215755330346,2.07903224347523,0.081631819550275,13.7733809928611,0.540802652452862,25.125710134999,0.986544312744416,0,0.5,1
1.58611660654024e+22,22.2003351121842,2.07903224347919,0.08134221636559,13.8187148427198,0.540657748890829,25.216385141537,0.986592037027967,0,0.5,1
1.90149282643931e+22,22.2790946913339,2.0790322434828,0.0810546607528655,13.8640486925783,0.54051386983573,25.3070601618115,0.986639424423609,0,0.5,1
2.27957702106591e+22,22.3578542704835,2.0790322434861,0.0807691310732767,13.9093825424367,0.540371004460533,25.3977351952136,0.986686478467931,0,0.5,1
2.73283775921601e+22,22.4366138496331,2.07903224348911,0.0804856059918349,13.954716392295,0.540229142090231,25.4884102411614,0.986733202648913,0,0.5,1
3.27622280325701e+22,22.5153734287828,2.07903224349187,0.0802040644720738,14.0000502421531,0.540088272199185,25.5790852990988,0.986779600406723,0,0.5,1
3.92765206071376e+22,22.5941330079324,2.07903224349438,0.079924485770846,14.0453840920111,0.539948384408517,25.6697603684944,0.98682567513451,0,0.5,1
4.70860855210861e+22,22.672892587082,2.07903224349668,0.0796468494332287,14.090717941869,0.539809468483564,25.7604354488403,0.986871430179177,0,0.5,1
5.64484688416138e+22,22.7516521662316,2.07903224349877,0.079371135287535,14.1360517917268,0.539671514331379,25.851110539651,0.986916868842142,0,0.5,1
6.76724259258227e+22,22.8304117453813,2.07903224350069,0.0790973234404282,14.1813856415845,0.53953451199829,25.9417856404629,0.986961994380088,0,0.5,1
8.11281036432638e+22,22.9091713245309,2.07903224350244,0.0788253942721375,14.2267194914421,0.539398451667503,26.0324607508325,0.98700681000569,0,0.5,1
9.72592471853533e+22,22.9879309036805,2.07903224350404,0.078555328431771,14.2720533412997,0.539263323656758,26.1231358703362,0.987051318888338,0,0.5,1
1.1659783402132e+23,23.0666904828302,2.0790322435055,0.078287106832726,14.3173871911572,0.539129118416034,26.2138109985692,0.987095524154842,0,0.5,1
1.39781617603458e+23,23.1454500619798,2.07903224350683,0.0780207106481922,14.3627210410146,0.538995826525297,26.3044861351445,0.987139428890127,0,0.5,1
1.67575159383035e+23,23.2242096411294,2.07903224350805,0.0777561213067462,14.408054890872,0.538863438692296,26.3951612796923,0.987183036137911,0,0.5,1
2.00895042736684e+23,23.302969220279,2.07903224350916,0.0774933204880363,14.4533887407294,0.538731945750405,26.4858364318593,0.987226348901375,0,0.5,1
2.40840100315366e+23,23.3817287994287,2.07903224351017,0.0772322901185535,14.4987225905867,0.538601338656505,26.5765115913077,0.987269370143818,0,0.5,1
2.88727651662084e+23,23.4604883785783,2.0790322435111,0.0769730123674881,14.5440564404439,0.538471608488913,26.6671867577148,0.987312102789299,0,0.5,1
3.46136946152825e+23,23.5392479577279,2.07903224351195,0.0767154696426698,14.5893902903011,0.53834274644535,26.7578619307722,0.987354549723273,0,0.5,1
4.14961243934567e+23,23.6180075368775,2.07903224351272,0.0764596445865884,14.6347241401583,0.538214743840948,26.848537110185,0.987396713793207,0,0.5,1
4.97470252400319e+23,23.6967671160272,2.07903224351343,0.0762055200724946,14.6800579900155,0.538087592106305,26.9392122956716,0.987438597809193,0,0.5,1
5.96384977249256e+23,23.7755266951768,2.07903224351407,0.0759530792005771,14.7253918398726,0.537961282785562,27.0298874869628,0.987480204544542,0,0.5,1
7.14967456591509e+23,23.8542862743264,2.07903224351466,0.075702305294217,14.7707256897297,0.537835807534538,27.1205626838012,0.987521536736373,0,0.5,1
8.57128337374755e+23,23.933045853476,2.0790322435152,0.075453181896315,14.8160595395867,0.53771115811889,27.211237885941,0.987562597086193,0,0.5,1
1.02755584181862e+24,24.0118054326257,2.07903224351569,0.0752056927656913,14.8613933894438,0.537587326412309,27.3019130931472,0.987603388260454,0,0.5,1
1.23187037694908e+24,24.0905650117753,2.07903224351614,0.0749598218735558,14.9067272393008,0.537464304394756,27.3925883051951,0.987643912891117,0,0.5,1
1.47680988599015e+24,24.1693245909249,2.07903224351655,0.0747155534000482,14.9520610891578,0.537342084150732,27.4832635218704,0.987684173576193,0,0.5,1
1.77045205418425e+24,24.2480841700746,2.07903224351692,0.0744728717308442,14.9973949390148,0.537220657867575,27.5739387429677,0.987724172880279,0,0.5,1
2.1224806970084e+24,24.3268437492242,2.07903224351727,0.0742317614538286,15.0427287888718,0.537100017833801,27.6646139682911,0.987763913335086,0,0.5,1
2.54450511581286e+24,24.4056033283738,2.07903224351758,0.073992207355833,15.0880626387287,0.536980156437471,27.7552891976532,0.987803397439953,0,0.5,1
3.05044295268437e+24,24.4843629075234,2.07903224351786,0.0737541944194352,15.1333964885857,0.536861066164584,27.8459644308752,0.987842627662354,0,0.5,1
3.65697917043057e+24,24.5631224866731,2.07903224351812,0.0735177078198215,15.1787303384426,0.536742739597515,27.9366396677858,0.987881606438397,0,0.5,1
4.38411629405968e+24,24.6418820658227,2.07903224351836,0.0732827329217085,15.2240641882996,0.536625169413469,28.0273149082215,0.987920336173314,0,0.5,1
5.25583405977583e+24,24.7206416449723,2.07903224351858,0.0730492552763242,15.2693980381565,0.536508348382971,28.1179901520262,0.987958819241938,0,0.5,1
6.30088022558358e+24,24.7994012241219,2.07903224351878,0.0728172606184455,15.3147318880134,0.536392269368389,28.2086653990505,0.987997057989175,0,0.5,1
7.5537186230807e+24,24.8781608032716,2.07903224351896,0.072586734863494,15.3600657378703,0.536276925322472,28.2993406491516,0.98803505473047,0,0.5,1
9.05566571556136e+24,24.9569203824212,2.07903224351912,0.0723576641046845,15.4053995877272,0.536162309286933,28.3900159021933,0.98807281175226,0,0.5,1
1.08562531441698e+25,25.0356799615708,2.07903224351928,0.0721300346102289,15.4507334375841,0.536048414391042,28.4806911580451,0.988110331312418,0,0.5,1
1.30148611965398e+25,25.1144395407205,2.07903224351941,0.0719038328205923,15.4960672874409,0.535935233850258,28.5713664165824,0.988147615640694,0,0.5,1
1.56026770669184e+25,25.1931991198701,2.07903224351954,0.0716790453458005,15.5414011372978,0.535822760964878,28.6620416776864,0.988184666939148,0,0.5,1
1.87050424878343e+25,25.2719586990197,2.07903224351966,0.0714556589627972,15.5867349871547,0.535710989118719,28.7527169412431,0.988221487382567,0,0.5,1
2.24242681541819e+25,25.3507182781693,2.07903224351976,0.0712336606128521,15.6320688370115,0.535599911777817,28.8433922071439,0.988258079118889,0,0.5,1
2.68830077546048e+25,25.429477857319,2.07903224351986,0.0710130373990153,15.6774026868684,0.535489522489157,28.9340674752849,0.988294444269602,0,0.5,1
3.22283028799475e+25,25.5082374364686,2.07903224351994,0.0707937765836204,15.7227365367253,0.53537981487942,29.0247427455668,0.988330584930151,0,0.5,1
3.86364322029304e+25,25.5869970156182,2.07903224352002,0.0705758655858325,15.7680703865821,0.535270782653759,29.1154180178946,0.988366503170332,0,0.5,1
4.6318724846676e+25,25.6657565947678,2.0790322435201,0.0703592919792422,15.813404236439,0.535162419594595,29.2060932921778,0.988402201034674,0,0.5,1
5.55285296570261e+25,25.7445161739175,2.07903224352016,0.0701440434895034,15.8587380862958,0.535054719560431,29.2967685683295,0.988437680542827,0,0.5,1
6.65695702132975e+25,25.8232757530671,2.07903224352023,0.0699301079920142,15.9040719361526,0.534947676484699,29.3874438462671,0.988472943689925,0,0.5,1
7.98059611114234e+25,25.9020353322167,2.07903224352028,0.0697174735096405,15.9494057860095,0.534841284374614,29.4781191259112,0.988507992446965,0,0.5,1
9.56742158393242e+25,25.9807949113664,2.07903224352033,0.0695061282104807,15.9947396358663,0.534735537310059,29.5687944071864,0.988542828761158,0,0.5,1
1.1469764224366e+26,26.059554490516,2.07903224352038,0.0692960604056712,16.0400734857232,0.534630429442487,29.6594696900203,0.988577454556286,0,0.5,1
1.37503600325801e+26,26.1383140696656,2.07903224352042,0.069087258547231,16.08540733558,0.534525954993841,29.7501449743438,0.988611871733054,0,0.5,1
1.6484419149952e+26,26.2170736488152,2.07903224352046,0.0688797112259458,16.1307411854368,0.534422108255496,29.8408202600909,0.988646082169424,0,0.5,1
1.97621061606718e+26,26.2958332279649,2.0790322435205,0.0686734071692901,16.1760750352936,0.534318883587222,29.9314955471984,0.98868008772096,0,0.5,1
2.36915135652079e+26,26.3745928071145,2.07903224352053,0.0684683352393858,16.2214088851505,0.534216275416157,30.0221708356061,0.988713890221151,0,0.5,1
2.84022264857294e+26,26.4533523862641,2.07903224352056,0.068264484430998,16.2667427350073,0.534114278235809,30.1128461252564,0.98874749148174,0,0.5,1
3.40495961613584e+26,26.5321119654137,2.07903224352058,0.0680618438695668,16.3120765848641,0.534012886605068,30.2035214160942,0.98878089329304,0,0.5,1
4.08198631658018e+26,26.6108715445634,2.07903224352061,0.0678604028092725,16.357410434721,0.533912095147242,30.2941967080667,0.98881409742425,0,0.5,1
4.89362993023034e+26,26.689631123713,2.07903224352063,0.0676601506311368,16.4027442845778,0.533811898549103,30.3848720011239,0.98884710562376,0,0.5,1
5.86665707250796e+26,26.7683907028626,2.07903224352065,0.0674610768411564,16.4480781344346,0.533712291559953,30.4755472952174,0.988879919619457,0,0.5,1
7.03315651103764e+26,26.8471502820123,2.07903224352067,0.0672631710684706,16.4934119842914,0.533613268990711,30.5662225903015,0.98891254111902,0,0.5,1
8.43159739821041e+26,26.9259098611619,2.07903224352069,0.0670664230635592,16.5387458341482,0.533514825713008,30.6568978863322,0.988944971810214,0,0.5,1
1.01080979179034e+27,27.0046694403115,2.0790322435207,0.0668708226964739,16.5840796840051,0.533416956658303,30.7475731832676,0.988977213361178,0,0.5,1
1.2117946184149e+27,27.0834290194611,2.07903224352072,0.0666763599550993,16.6294135338619,0.533319656817013,30.8382484810675,0.989009267420705,0,0.5,1
1.45274235483848e+27,27.1621885986108,2.07903224352073,0.0664830249434445,16.6747473837187,0.533222921237658,30.9289237796937,0.989041135618522,0,0.5,1
1.74159904448353e+27,27.2409481777604,2.07903224352075,0.0662908078799649,16.7200812335755,0.533126745026022,31.0195990791095,0.989072819565563,0,0.5,1
2.08789068594559e+27,27.31970775691,2.07903224352075,0.0660996990959119,16.7654150834323,0.533031123344326,31.1102743792798,0.989104320854237,0,0.5,1
2.50303738410188e+27,27.3984673360596,2.07903224352076,0.0659096890337121,16.8107489332892,0.532936051410418,31.2009496801714,0.98913564105869,0,0.5,1
3.00072996559877e+27,27.4772269152093,2.07903224352077,0.0657207682453738,16.856082783146,0.532841524496975,31.2916249817521,0.98916678173507,0,0.5,1
3.59738147885209e+27,27.5559864943589,2.07903224352078,0.0655329273909211,16.9014166330028,0.532747537930721,31.3823002839915,0.989197744421776,0,0.5,1
4.31266846825574e+27,27.6347460735085,2.07903224352079,0.0653461572368543,16.9467504828596,0.532654087091656,31.4729755868604,0.989228530639714,0,0.5,1
5.17017987289527e+27,27.7135056526582,2.0790322435208,0.0651604486546375,16.9920843327164,0.532561167412296,31.5636508903308,0.98925914189254,0,0.5,1
6.19819494933327e+27,27.7922652318078,2.0790322435208,0.0649757926192108,17.0374181825733,0.532468774376935,31.6543261943761,0.989289579666903,0,0.5,1
7.43061587302697e+27,27.8710248109574,2.07903224352081,0.0647921802075285,17.0827520324301,0.532376903520907,31.7450014989708,0.989319845432686,0,0.5,1
8.90808577397523e+27,27.949784390107,2.07903224352082,0.0646096025971219,17.1280858822869,0.532285550429872,31.8356768040906,0.98934994064324,0,0.5,1
1.06793290774932e+28,28.0285439692567,2.07903224352083,0.064428051064686,17.1734197321437,0.532194710739106,31.9263521097121,0.989379866735612,0,0.5,1
1.2802758352258e+28,28.1073035484063,2.07903224352083,0.0642475169846898,17.2187535820005,0.532104380132806,32.0170274158132,0.989409625130775,0,0.5,1
1.53484006567186e+28,28.1860631275559,2.07903224352083,0.0640679918280115,17.2640874318573,0.532014554343409,32.1077027223725,0.98943921723385,0,0.5,1
1.84002069114749e+28,28.2648227067055,2.07903224352084,0.0638894671605939,17.3094212817141,0.531925229150915,32.1983780293699,0.989468644434325,0,0.5,1
2.20588204567677e+28,28.3435822858552,2.07903224352084,0.0637119346421242,17.354755131571,0.531836400382233,32.2890533367858,0.989497908106272,0,0.5,1
2.64448960973617e+28,28.4223418650048,2.07903224352084,0.0635353860247354,17.4000889814278,0.531748063910523,32.3797286446017,0.989527009608558,0,0.5,1
3.17030790912348e+28,28.5011014441544,2.07903224352084,0.0633598131517284,17.4454228312846,0.531660215654566,32.4704039527998,0.989555950285056,0,0.5,1
3.80067753022997e+28,28.5798610233041,2.07903224352085,0.0631852079563163,17.4907566811414,0.531572851578127,32.5610792613633,0.989584731464848,0,0.5,1
4.55638698286214e+28,28.6586206024537,2.07903224352085,0.0630115624603885,17.5360905309982,0.531485967689341,32.651754570276,0.98961335446243,0,0.5,1
5.46235826966862e+28,28.7373801816033,2.07903224352085,0.0628388687732961,17.581424380855,0.531399560040107,32.7424298795223,0.989641820577907,0,0.5,1
6.54846877107764e+28,28.8161397607529,2.07903224352086,0.0626671190906559,17.6267582307118,0.531313624725483,32.8331051890875,0.989670131097193,0,0.5,1
7.85053655010079e+28,28.8948993399026,2.07903224352086,0.0624963056931757,17.6720920805687,0.531228157883108,32.9237804989574,0.989698287292202,0,0.5,1
9.41150157066812e+28,28.9736589190522,2.07903224352086,0.0623264209454967,17.7174259304255,0.531143155692611,33.0144558091185,0.989726290421035,0,0.5,1
1.128284178405e+29,29.0524184982018,2.07903224352086,0.0621574572950567,17.7627597802823,0.531058614375054,33.105131119558,0.989754141728168,0,0.5,1
1.35262707834694e+29,29.1311780773514,2.07903224352086,0.0619894072709701,17.8080936301391,0.530974530192362,33.1958064302634,0.989781842444639,0,0.5,1
1.62157730126447e+29,29.2099376565011,2.07903224352086,0.0618222634829275,17.8534274799959,0.53089089944678,33.2864817412231,0.989809393788221,0,0.5,1
1.94400436459524e+29,29.2886972356507,2.07903224352086,0.0616560186201118,17.8987613298527,0.530807718480324,33.3771570524256,0.989836796963606,0,0.5,1
2.33054136032766e+29,29.3674568148003,2.07903224352086,0.0614906654501324,17.9440951797096,0.530724983674252,33.4678323638604,0.989864053162578,0,0.5,1
2.79393561615215e+29,29.44621639395,2.07903224352086,0.0613261968179764,17.9894290295664,0.530642691448539,33.558507675517,0.989891163564184,0,0.5,1
3.34946908048265e+29,29.5249759730996,2.07903224352086,0.0611626056449766,18.0347628794232,0.530560838261358,33.6491829873856,0.989918129334902,0,0.5,1
4.01546229492586e+29,29.6037355522492,2.07903224352086,0.0609998849277958,18.08009672928,0.530479420608576,33.7398582994569,0.989944951628813,0,0.5,1
4.81387857434638e+29,29.6824951313988,2.07903224352087,0.0608380277374275,18.1254305791368,0.530398435023249,33.8305336117218,0.989971631587755,0,0.5,1
5.77104831935154e+29,29.7612547105485,2.07903224352087,0.0606770272182123,18.1707644289936,0.530317878075134,33.9212089241718,0.989998170341499,0,0.5,1
6.91853734777928e+29,29.8400142896981,2.07903224352087,0.0605168765868701,18.2160982788504,0.530237746370202,34.0118842367986,0.990024569007892,0,0.5,1
8.29418788127486e+29,29.9187738688477,2.07903224352087,0.060357569131547,18.2614321287072,0.530158036550163,34.1025595495945,0.990050828693025,0,0.5,1
9.94336651690803e+29,29.9975334479973,2.07903224352087,0.0601990982108783,18.3067659785641,0.530078745291996,34.193234862552,0.990076950491381,0,0.5,1
1.19204603397978e+30,30.076293027147,2.07903224352087,0.0600414572530649,18.3520998284209,0.529999869307488,34.2839101756638,0.99010293548599,0,0.5,1
1.42906705159729e+30,30.1550526062966,2.07903224352087,0.0598846397549653,18.3974336782777,0.529921405342778,34.3745854889231,0.990128784748574,0,0.5,1
1.71321625150899e+30,30.2338121854462,2.07903224352087,0.0597286392812011,18.4427675281345,0.529843350177911,34.4652608023234,0.990154499339699,0,0.5,1
2.05386438736651e+30,30.3125717645959,2.07903224352087,0.0595734494632767,18.4881013779913,0.529765700626397,34.5559361158585,0.990180080308914,0,0.5,1
2.46224545090374e+30,30.3913313437455,2.07903224352087,0.0594190639987129,18.5334352278481,0.529688453534778,34.6466114295223,0.990205528694899,0,0.5,1
2.95182714973203e+30,30.4700909228951,2.07903224352087,0.0592654766501931,18.5787690777049,0.529611605782198,34.7372867433092,0.990230845525601,0,0.5,1
3.53875504925675e+30,30.5488505020447,2.07903224352087,0.0591126812447241,18.6241029275618,0.529535154279988,34.8279620572137,0.990256031818372,0,0.5,1
4.242385025755e+30,30.6276100811944,2.07903224352087,0.0589606716728085,18.6694367774186,0.529459095971247,34.9186373712306,0.990281088580109,0,0.5,1
5.08592159000387e+30,30.706369660344,2.07903224352087,0.0588094418876305,18.7147706272754,0.52938342783044,35.009312685355,0.990306016807384,0,0.5,1
6.09718313227926e+30,30.7851292394936,2.07903224352087,0.0586589859042542,18.7601044771322,0.52930814686299,35.0999879995819,0.990330817486575,0,0.5,1
7.30951932519329e+30,30.8638888186432,2.07903224352087,0.058509297798834,18.805438326989,0.529233250104889,35.190663313907,0.990355491594001,0,0.5,1
8.76291093874372e+30,30.9426483977929,2.07903224352087,0.0583603717078371,18.8507721768458,0.529158734622305,35.2813386283258,0.990380040096045,0,0.5,1
1.05052883375918e+31,31.0214079769425,2.07903224352087,0.0582122018272778,18.8961060267026,0.529084597511204,35.3720139428343,0.990404463949279,0,0.5,1
1.25941121423475e+31,31.1001675560921,2.07903224352087,0.0580647824119637,18.9414398765595,0.529010835896965,35.4626892574283,0.990428764100593,0,0.5,1
1.50982681823643e+31,31.1789271352418,2.07903224352087,0.057918107774753,18.9867737264163,0.528937446934015,35.5533645721042,0.990452941487315,0,0.5,1
1.81003392323376e+31,31.2576867143914,2.07903224352087,0.0577721722858231,19.0321075762731,0.528864427805461,35.6440398868583,0.990476997037327,0,0.5,1
2.16993284506884e+31,31.336446293541,2.07903224352087,0.0576269703719504,19.0774414261299,0.528791775722728,35.7347152016871,0.990500931669191,0,0.5,1
2.60139243340606e+31,31.4152058726906,2.07903224352087,0.0574824965158007,19.1227752759867,0.528719487925206,35.8253905165874,0.990524746292259,0,0.5,1
3.11864148605372e+31,31.4939654518403,2.07903224352087,0.0573387452552306,19.1681091258435,0.528647561679901,35.9160658315559,0.990548441806791,0,0.5,1
3.73873799033121e+31,31.5727250309899,2.07903224352087,0.0571957111825987,19.2134429757003,0.528575994281089,36.0067411465896,0.990572019104071,0,0.5,1
4.48213166625752e+31,31.6514846101395,2.07903224352087,0.0570533889440879,19.2587768255571,0.528504783049974,36.0974164616857,0.99059547906651,0,0.5,1
5.37333836327184e+31,31.7302441892891,2.07903224352087,0.0569117732390372,19.304110675414,0.528433925334362,36.1880917768414,0.990618822567766,0,0.5,1
6.44174855093369e+31,31.8090037684388,2.07903224352087,0.0567708588192837,19.3494445252708,0.528363418508321,36.278767092054,0.990642050472846,0,0.5,1
7.72259656624154e+31,31.8877633475884,2.07903224352087,0.0566306404885143,19.3947783751276,0.528293259971866,36.369442407321,0.990665163638213,0,0.5,1
9.25812258168333e+31,31.966522926738,2.07903224352087,0.0564911131016267,19.4401122249844,0.528223447150635,36.46011772264,0.990688162911894,0,0.5,1
1.10989656137366e+32,32.0452825058876,2.07903224352087,0.0563522715641006,19.4854460748412,0.528153977495572,36.5507930380087,0.990711049133582,0,0.5,1
1.33058335108489e+32,32.1240420850373,2.07903224352087,0.0562141108313769,19.530779924698,0.528084848482623,36.6414683534249,0.990733823134737,0,0.5,1
1.59515049942408e+32,32.2028016641869,2.07903224352087,0.0560766259082476,19.5761137745548,0.528016057612425,36.7321436688865,0.990756485738688,0,0.5,1
1.91232297754082e+32,32.2815612433365,2.07903224352087,0.055939811848253,19.6214476244117,0.527947602410006,36.8228189843915,0.990779037760731,0,0.5,1
2.2925605902082e+32,32.3603208224862,2.07903224352087,0.055803663753089,19.6667814742685,0.52787948042449,36.9134942999379,0.990801480008228,0,0.5,1
2.74840292225882e+32,32.4390804016358,2.07903224352087,0.0556681767720222,19.7121153241253,0.527811689228801,37.004169615524,0.990823813280703,0,0.5,1
3.29488287260259e+32,32.5178399807854,2.07903224352087,0.055533346101314,19.7574491739821,0.527744226419379,37.0948449311479,0.990846038369935,0,0.5,1
3.95002241347041e+32,32.596599559935,2.07903224352087,0.0553991669836527,19.8027830238389,0.527677089615894,37.185520246808,0.990868156060051,0,0.5,1
4.73542692417295e+32,32.6753591390847,2.07903224352087,0.0552656347075942,19.8481168736957,0.527610276460964,37.2761955625027,0.990890167127625,0,0.5,1
5.67699769948407e+32,32.7541187182343,2.07903224352087,0.0551327446070101,19.8934507235525,0.527543784619882,37.3668708782304,0.990912072341759,0,0.5,1
6.8057861299541e+32,32.8328782973839,2.07903224352087,0.0550004920605449,19.9387845734094,0.527477611780343,37.4575461939897,0.990933872464179,0,0.5,1
8.15901772355586e+32,32.9116378765336,2.07903224352087,0.0548688724910795,19.9841184232662,0.527411755652176,37.5482215097792,0.99095556824932,0,0.5,1
9.7813197391418e+32,32.9903974556832,2.07903224352087,0.0547378813652036,20.029452273123,0.52734621396708,37.6388968255975,0.990977160444416,0,0.5,1
1.17261929169616e+33,33.0691570348328,2.07903224352087,0.0546075141926953,20.0747861229798,0.527280984478362,37.7295721414434,0.990998649789584,0,0.5,1
1.40577758413882e+33,33.1479166139824,2.07903224352087,0.0544777665260076,20.1201199728366,0.527216064960684,37.8202474573156,0.991020037017905,0,0.5,1
1.68529601215125e+33,33.2266761931321,2.07903224352087,0.0543486339597629,20.1654538226934,0.527151453209804,37.910922773213,0.991041322855516,0,0.5,1
2.02039261446389e+33,33.3054357722817,2.07903224352087,0.0542201121302545,20.2107876725502,0.527087147042335,38.0015980891345,0.991062508021682,0,0.5,1
2.42211830274825e+33,33.3841953514313,2.07903224352087,0.0540921967149548,20.256121522407,0.527023144295488,38.0922734050789,0.991083593228884,0,0.5,1
2.90372130174548e+33,33.4629549305809,2.07903224352087,0.0539648834320308,20.3014553722639,0.526959442826842,38.1829487210454,0.991104579182896,0,0.5,1
3.48108405301409e+33,33.5417145097306,2.07903224352087,0.0538381680398665,20.3467892221207,0.526896040514093,38.2736240370328,0.991125466582866,0,0.5,1
4.17324699063394e+33,33.6204740888802,2.07903224352087,0.0537120463365914,20.3921230719775,0.526832935254828,38.3642993530403,0.99114625612139,0,0.5,1
5.00303646209171e+33,33.6992336680298,2.07903224352087,0.0535865141596164,20.4374569218343,0.526770124966285,38.454974669067,0.991166948484589,0,0.5,1
5.99781750210191e+33,33.7779932471794,2.07903224352087,0.0534615673851759,20.4827907716911,0.526707607585131,38.545649985112,0.991187544352188,0,0.5,1
7.19039628455575e+33,33.8567528263291,2.07903224352087,0.053337201927876,20.5281246215479,0.52664538106723,38.6363253011745,0.991208044397589,0,0.5,1
8.62010201391316e+33,33.9355124054787,2.07903224352087,0.0532134137402493,20.5734584714047,0.526583443387423,38.7270006172538,0.99122844928794,0,0.5,1
1.03340839349666e+34,34.0142719846283,2.07903224352087,0.0530901988123158,20.6187923212616,0.526521792539308,38.8176759333491,0.991248759684213,0,0.5,1
1.23888662341307e+34,34.093031563778,2.07903224352087,0.0529675531711499,20.6641261711184,0.526460426535023,38.9083512494596,0.991268976241274,0,0.5,1
1.4852212110244e+34,34.1717911429276,2.07903224352087,0.0528454728804535,20.7094600209752,0.526399343405034,38.9990265655848,0.99128909960795,0,0.5,1
1.78053584887345e+34,34.2505507220772,2.07903224352087,0.0527239540401347,20.754793870832,0.526338541197921,39.0897018817239,0.991309130427102,0,0.5,1
2.13456950762021e+34,34.3293103012268,2.07903224352087,0.0526029927858925,20.8001277206888,0.526278017980174,39.1803771978764,0.991329069335693,0,0.5,1
2.55899761060412e+34,34.4080698803765,2.07903224352087,0.0524825852888074,20.8454615705456,0.526217771835983,39.2710525140416,0.991348916964854,0,0.5,1
3.06781706929668e+34,34.4868294595261,2.07903224352087,0.0523627277549369,20.8907954204024,0.526157800867043,39.3617278302191,0.99136867393995,0,0.5,1
3.67780787745494e+34,34.5655890386757,2.07903224352087,0.0522434164249176,20.9361292702593,0.526098103192348,39.4524031464081,0.991388340880649,0,0.5,1
4.4090864865584e+34,34.6443486178253,2.07903224352087,0.0521246475735717,20.9814631201161,0.526038676947996,39.5430784626083,0.991407918400985,0,0.5,1
5.28576921190487e+34,34.723108196975,2.07903224352087,0.0520064175095196,21.0267969699729,0.525979520286999,39.6337537788192,0.991427407109417,0,0.5,1
6.33676754735869e+34,34.8018677761246,2.07903224352087,0.0518887225747971,21.0721308198297,0.525920631379087,39.7244290950402,0.991446807608903,0,0.5,1
7.59674161687209e+34,34.8806273552742,2.07903224352087,0.0517715591444787,21.1174646696865,0.52586200841052,39.8151044112709,0.991466120496951,0,0.5,1
9.10724320597329e+34,34.9593869344239,2.07903224352087,0.0516549236263048,21.1627985195433,0.525803649583905,39.9057797275109,0.991485346365686,0,0.5,1
1.09180860684452e+35,35.0381465135735,2.07903224352087,0.0515388124603149,21.2081323694001,0.525745553118006,39.9964550437598,0.991504485801912,0,0.5,1
1.3088988698555e+35,35.1169060927231,2.07903224352087,0.0514232221184856,21.2534662192569,0.525687717247571,40.0871303600172,0.991523539387166,0,0.5,1
1.56915437446535e+35,35.1956656718727,2.07903224352087,0.0513081491043728,21.2988000691138,0.525630140223145,40.1778056762826,0.991542507697781,0,0.5,1
1.88115790120253e+35,35.2744252510224,2.07903224352087,0.0511935899527594,21.3441339189706,0.525572820310901,40.2684809925558,0.991561391304944,0,0.5,1
2.255198791682e+35,35.353184830172,2.07903224352087,0.0510795412293076,21.3894677688274,0.525515755792461,40.3591563088365,0.991580190774751,0,0.5,1
2.70361227345811e+35,35.4319444093216,2.07903224352087,0.0509659995302153,21.4348016186842,0.525458944964724,40.4498316251242,0.991598906668267,0,0.5,1
3.24118625469007e+35,35.5107039884712,2.07903224352087,0.0508529614818781,21.480135468541,0.5254023861397,40.5405069414186,0.991617539541578,0,0.5,1
3.88564900401003e+35,35.5894635676209,2.07903224352087,0.0507404237405543,21.5254693183978,0.525346077644343,40.6311822577195,0.991636089945848,0,0.5,1
4.65825379844089e+35,35.6682231467705,2.07903224352087,0.050628382992036,21.5708031682546,0.525290017820379,40.7218575740266,0.991654558427375,0,0.5,1
5.58447982004919e+35,35.7469827259201,2.07903224352087,0.0505168359513235,21.6161370181115,0.525234205024154,40.8125328903396,0.991672945527641,0,0.5,1
6.69487241570558e+35,35.8257423050698,2.07903224352087,0.0504057793623039,21.6614708679683,0.525178637626464,40.9032082066582,0.991691251783366,0,0.5,1
8.02605043027624e+35,35.9045018842194,2.07903224352087,0.0502952099974346,21.7068047178251,0.525123314012402,40.9938835229822,0.991709477726564,0,0.5,1
9.62191383337205e+35,35.983261463369,2.07903224352087,0.0501851246574309,21.7521385676819,0.525068232581198,41.0845588393114,0.991727623884588,0,0.5,1
1.15350914651114e+36,36.0620210425186,2.07903224352087,0.0500755201709566,21.7974724175387,0.525013391746068,41.1752341556455,0.991745690780186,0,0.5,1
1.38286766450763e+36,36.1407806216683,2.07903224352087,0.0499663933943202,21.8428062673955,0.52495878993406,41.2659094719843,0.99176367893155,0,0.5,1
1.65783078818642e+36,36.2195402008179,2.07903224352087,0.0498577412111743,21.8881401172523,0.524904425585901,41.3565847883275,0.991781588852364,0,0.5,1
1.98746633014758e+36,36.2982997799675,2.07903224352087,0.0497495605322183,21.9334739671091,0.524850297155855,41.4472601046751,0.991799421051853,0,0.5,1
2.3826451056513e+36,36.3770593591171,2.07903224352087,0.0496418482949065,21.978807816966,0.52479640311157,41.5379354210268,0.991817176034835,0,0.5,1
2.8563994334749e+36,36.4558189382668,2.07903224352087,0.0495346014631583,22.0241416668228,0.524742741933937,41.6286107373824,0.991834854301763,0,0.5,1
3.42435291945235e+36,36.5345785174164,2.07903224352087,0.0494278170270733,22.0694755166796,0.524689312116945,41.7192860537418,0.991852456348776,0,0.5,1
4.10523569621919e+36,36.613338096566,2.07903224352087,0.04932149200265,22.1148093665364,0.524636112167544,41.8099613701047,0.991869982667745,0,0.5,1
4.92150211088876e+36,36.6920976757157,2.07903224352087,0.0492156234315072,22.1601432163932,0.524583140605501,41.9006366864711,0.991887433746314,0,0.5,1
5.90007123093788e+36,36.7708572548653,2.07903224352087,0.0491102083806101,22.20547706625,0.524530395963265,41.9913120028407,0.991904810067955,0,0.5,1
7.0732145889204e+36,36.8496168340149,2.07903224352087,0.0490052439419992,22.2508109161068,0.524477876785834,42.0819873192135,0.991922112112003,0,0.5,1
8.47962044230497e+36,36.9283764131645,2.07903224352087,0.0489007272325232,22.2961447659637,0.524425581630617,42.1726626355893,0.991939340353705,0,0.5,1
1.01656696459046e+37,37.0071359923142,2.07903224352087,0.0487966553935745,22.3414786158205,0.524373509067303,42.2633379519679,0.991956495264262,0,0.5,1
1.21869652129823e+37,37.0858955714638,2.07903224352087,0.0486930255908291,22.3868124656773,0.524321657677732,42.3540132683492,0.991973577310872,0,0.5,1
1.46101660073397e+37,37.1646551506134,2.07903224352087,0.048589835013989,22.4321463155341,0.524270026055766,42.4446885847332,0.991990586956775,0,0.5,1
1.75151850384079e+37,37.243414729763,2.07903224352087,0.0484870808765282,22.4774801653909,0.52421861280716,42.5353639011196,0.99200752466129,0,0.5,1
2.09978248553476e+37,37.3221743089127,2.07903224352087,0.0483847604154419,22.5228140152477,0.524167416549439,42.6260392175085,0.99202439087986,0,0.5,1
2.51729369509376e+37,37.4009338880623,2.07903224352087,0.048282870890999,22.5681478651045,0.524116435911774,42.7167145338996,0.992041186064093,0,0.5,1
3.01782093669811e+37,37.4796934672119,2.07903224352087,0.0481814095864972,22.6134817149614,0.524065669534856,42.8073898502929,0.992057910661798,0,0.5,1
3.61787074099601e+37,37.5584530463616,2.07903224352087,0.0480803738080219,22.6588155648182,0.52401511607078,42.8980651666882,0.992074565117032,0,0.5,1
4.33723172219631e+37,37.6372126255112,2.07903224352087,0.0479797608842075,22.704149414675,0.523964774182922,42.9887404830856,0.992091149870131,0,0.5,1
5.19962717265197e+37,37.7159722046608,2.07903224352087,0.0478795681660022,22.7494832645318,0.523914642545823,43.0794157994848,0.992107665357756,0,0.5,1
6.2334974163867e+37,37.7947317838104,2.07903224352087,0.0477797930264354,22.7948171143886,0.523864719845074,43.1700911158859,0.992124112012927,0,0.5,1
7.47293772224102e+37,37.8734913629601,2.07903224352087,0.047680432860388,22.8401509642454,0.523815004777197,43.2607664322887,0.992140490265063,0,0.5,1
8.95882270740762e+37,37.9522509421097,2.07903224352087,0.0475814850843658,22.8854848141022,0.523765496049535,43.3514417486932,0.992156800540017,0,0.5,1
1.0740154312258e+38,38.0310105212593,2.07903224352087,0.0474829471362757,22.930818663959,0.523716192380141,43.4421170650992,0.992173043260116,0,0.5,1
1.28756778003583e+38,38.1097701004089,2.07903224352087,0.0473848164752042,22.9761525138159,0.523667092497663,43.5327923815068,0.992189218844195,0,0.5,1
1.54358190765872e+38,38.1885296795586,2.07903224352087,0.0472870905811992,23.0214863636727,0.523618195141237,43.6234676979158,0.992205327707635,0,0.5,1
1.8505007212785e+38,38.2672892587082,2.07903224352087,0.0471897669550545,23.0668202135295,0.523569499060379,43.7141430143262,0.992221370262395,0,0.5,1
2.21844587738551e+38,38.3460488378578,2.07903224352087,0.0470928431180964,23.1121540633863,0.523521003014882,43.8048183307379,0.992237346917052,0,0.5,1
2.65955157666107e+38,38.4248084170075,2.07903224352087,0.0469963166119734,23.1574879132431,0.523472705774703,43.8954936471509,0.992253258076832,0,0.5,1
3.1883647291213e+38,38.5035679961571,2.07903224352087,0.0469001849984483,23.2028217630999,0.523424606119865,43.986168963565,0.992269104143646,0,0.5,1
3.82232468627921e+38,38.5823275753067,2.07903224352087,0.0468044458591933,23.2481556129567,0.523376702840353,44.0768442799804,0.992284885516123,0,0.5,1
4.58233836107152e+38,38.6610871544563,2.07903224352087,0.0467090967955864,23.2934894628136,0.523328994736011,44.1675195963968,0.992300602589643,0,0.5,1
5.49346970201721e+38,38.739846733606,2.07903224352087,0.0466141354285119,23.3388233126704,0.523281480616444,44.2581949128143,0.992316255756373,0,0.5,1
6.58576625928695e+38,38.8186063127556,2.07903224352087,0.046519559398162,23.3841571625272,0.523234159300916,44.3488702292328,0.992331845405296,0,0.5,1
7.89525010141332e+38,38.8973658919052,2.07903224352087,0.0464253663638418,23.429491012384,0.523187029618257,44.4395455456523,0.992347371922243,0,0.5,1
9.46510576137835e+38,38.9761254710548,2.07903224352087,0.0463315540037754,23.4748248622408,0.523140090406761,44.5302208620726,0.992362835689928,0,0.5,1
1.1347104388503e+39,39.0548850502045,2.07903224352087,0.046238120014916,23.5201587120976,0.523093340514094,44.6208961784939,0.992378237087979,0,0.5,1
1.36033110722299e+39,39.1336446293541,2.07903224352087,0.0461450621127569,23.5654925619544,0.523046778797197,44.711571494916,0.992393576492967,0,0.5,1
1.63081316424079e+39,39.2124042085037,2.07903224352087,0.0460523780311457,23.6108264118113,0.523000404122196,44.8022468113389,0.992408854278436,0,0.5,1
1.95507664460484e+39,39.2911637876534,2.07903224352087,0.0459600655220998,23.6561602616681,0.52295421536431,44.8929221277626,0.992424070814936,0,0.5,1
2.34381520219004e+39,39.369923366803,2.07903224352087,0.0458681223556251,23.7014941115249,0.522908211407755,44.983597444187,0.992439226470054,0,0.5,1
2.80984876842388e+39,39.4486829459526,2.07903224352087,0.0457765463195363,23.7468279613817,0.522862391145661,45.0742727606121,0.992454321608438,0,0.5,1
3.36854633165451e+39,39.5274425251022,2.07903224352087,0.0456853352192796,23.7921618112385,0.522816753479977,45.1649480770378,0.992469356591832,0,0.5,1
4.03833278004772e+39,39.6062021042519,2.07903224352087,0.045594486877757,23.8374956610953,0.522771297321387,45.2556233934642,0.992484331779102,0,0.5,1
4.84129652282324e+39,39.6849616834015,2.07903224352087,0.0455039991351535,23.8828295109521,0.522726021589225,45.3462987098913,0.992499247526266,0,0.5,1
5.80391792813652e+39,39.7637212625511,2.07903224352087,0.0454138698487659,23.9281633608089,0.522680925211384,45.4369740263189,0.992514104186519,0,0.5,1
6.9579426002399e+39,39.8424808417007,2.07903224352087,0.0453240968928334,23.9734972106658,0.522636007124234,45.5276493427471,0.992528902110265,0,0.5,1
8.3414282951061e+39,39.9212404208504,2.07903224352087,0.0452346781583706,24.0188310605226,0.522591266272542,45.6183246591757,0.992543641645144,0,0.5,1
1e+40,40,2.07903224352087,0.0451456115530025,24.0641649103794,0.522546701609381,45.708999975605,0.992558323136055,0,0.5,1


==> Gaussian_fixed_differentsnr.csv <==
alpha,mmse_snr0p5,Ialpha_snr0p5,mmse_snr2,Ialpha_snr2,mmse_snr10,Ialpha_snr10
0.001,0.999500249875062,0.000360583621827026,0.998003992015968,0.00144125426656068,0.99009900990099,0.00717764648853503
0.013011011011011,0.993536542552504,0.00467753185429951,0.974637949806633,0.0185308482799883,0.884869528246736,0.0882316728559285
0.025022022022022,0.987643580292012,0.00896879866263273,0.952341004810323,0.0352249214653507,0.799859083885121,0.161091120498233
0.037033033033033,0.981820111685723,0.0132346877970979,0.931041424353583,0.0515413682885044,0.729751051893408,0.227261854798951
0.049044044044044,0.976064914667598,0.017475497650666,0.910673752723361,0.0674968956371258,0.670942610564492,0.287869362438763
0.0610550550550551,0.970376795658462,0.0216915213842556,0.891178139284274,0.0831071256362307,0.620905689460141,0.34377697174008
0.0730660660660661,0.964754588740763,0.025883047048341,0.87249975108866,0.09838668757234,0.577814023702521,0.39566143798068
0.0850770770770771,0.959197154861853,0.0300503577010489,0.854588257837575,0.113349300282098,0.540315427384635,0.444063109853978
0.0970880880880881,0.953703381064644,0.034193731522862,0.83739737900488,0.128007846168234,0.507387336140301,0.489420291601235
0.109099099099099,0.948272179744564,0.0383134419280479,0.820884484543707,0.1423744378436,0.478242137009909,0.532093423053507
0.12111011011011,0.942902487931745,0.0424097576729242,0.805010241922097,0.156460478267183,0.452263353992277,0.572382496458233
0.133121121121121,0.937593266597466,0.0464829429610658,0.789738303335399,0.170276715120145,0.428961560921988,0.610539860354976
0.145132132132132,0.932343499983901,0.0505332575455601,0.775035027859367,0.183833290071517,0.407943255460682,0.646779803157656
0.157143143143143,0.927152194956255,0.0545609568284062,0.760869234073537,0.197139783499255,0.388888456358073,0.681285841991452
0.169154154154154,0.922018380376422,0.0585662919571547,0.747211979326387,0.210205255160636,0.37153429904978,0.714216346119778
0.181165165165165,0.91694110649734,0.0625495099188801,0.734036362353854,0.223038281244455,0.355662835903789,0.745708931706357
0.193176176176176,0.91191944437725,0.0665108536315712,0.721317346418612,0.235646988184529,0.341091835306249,0.775883936611475
0.205187187187187,0.906952485313089,0.0704505620330279,0.709031600523505,0.248039083568411,0.327667753425916,0.804847197060122
0.217198198198198,0.90203934029231,0.0743688701673417,0.697157356580286,0.260221884435683,0.315260302763498,0.832692288014787
0.229209209209209,0.897179139462411,0.0782660092690411,0.685674280694048,0.272202343226028,0.303758209681343,0.859502346942078
0.24122022022022,0.892371031617537,0.082142206844976,0.674563356962183,0.283987071607458,0.293065867947277,0.885351570612812
0.253231231231231,0.887614183701484,0.0859976867540135,0.66380678239098,0.295582362389202,0.283100675020829,0.910306452850037
0.265242242242242,0.882907780326535,0.0898326692846157,0.653387871708371,0.306994209701073,0.273790893917676,0.934426815231013
0.277253253253253,0.878251023307499,0.0936473712303655,0.643290971002323,0.318228327601317,0.265073923518611,0.957766670961928
0.289264264264264,0.873643131210442,0.0974420059635064,0.633501379244745,0.329290167257571,0.256894889103182,0.980374953314663
0.301275275275275,0.869083338915534,0.101216783506558,0.624005276873452,0.34018493283023,0.249205486013061,1.00229613333351
0.313286286286286,0.86457089719352,0.104971910602069,0.614789660702571,0.350917596174098,0.241963024949561,1.02357074641585
0.325297297297297,0.860105072295318,0.108707590780558,0.605842284516636,0.361492910462261,0.23512963904423,1.04423584343743
0.337308308308308,0.85568514555427,0.112424024426715,0.597151604777691,0.371915422825639,0.228671621599969,1.06432537903615
0.349319319319319,0.851310413000592,0.116121408843893,0.58870673093922,0.382189486092344,0.222558870051463,1.08387054727495
0.36133033033033,0.846980184987594,0.119799938316966,0.580497379917231,0.392319269702694,0.216764416786549,1.1029000730159
0.373341341341341,0.842693785829248,0.123459804173591,0.572513834318279,0.402308769868384,0.211264031399883,1.12144046583792
0.385352352352352,0.838450553448705,0.127101194843912,0.564746904067647,0.412161819037772,0.206035882004756,1.13951624213177
0.397363363363363,0.834249839037381,0.130724295918784,0.557187891119128,0.421882094723387,0.201060245619543,1.15715012004133
0.409374374374374,0.830091006724236,0.134329290206525,0.549828556961468,0.431473127742531,0.196319259528559,1.17436319114004
0.421385385385385,0.825973433254898,0.137916357788267,0.542661092666307,0.440938309917198,0.191796707009891,1.19117507209695
0.433396396396396,0.82189650768029,0.141485676071932,0.535678091248661,0.450280901275333,0.187477832013107,1.20760403906739
0.445407407407407,0.817859631054433,0.145037419844883,0.528872522134294,0.459504036791667,0.183349178324053,1.2236671471172
0.457418418418418,0.813862216141112,0.148571761325285,0.522237707548975,0.46861073270304,0.17939844952331,1.23938033663699
0.469429429429429,0.809903687129098,0.152088870212207,0.515767300662908,0.477603892430011,0.175614386668073,1.25475852841111
0.48144044044044,0.805983479355649,0.155588913734521,0.509455265340009,0.486486312133873,0.17198666113463,1.26981570876243
0.493451451451451,0.802101039037993,0.159072056698608,0.50329585735618,0.495260685935663,0.16850578047357,1.28456500599082
0.505462462462463,0.798255823012541,0.162538461534926,0.497283606963762,0.503929610821561,0.165163005470715,1.29901875915222
0.517473473473473,0.794447298481564,0.165988288343459,0.491413302690918,0.512495591256999,0.161950276887961,1.31318858008122
0.529484484484484,0.790674942767085,0.169421694938091,0.485679976275092,0.520961043530024,0.158860150591154,1.32708540943827
0.541495495495496,0.786938243071753,0.172838836889919,0.480078888638998,0.52932829984273,0.155885739965733,1.34071956745941
0.553506506506507,0.783236696246462,0.176239867569557,0.474605516825929,0.53759961216811,0.153020664682555,1.35410079999807
0.565517517517517,0.779569808564499,0.179624938188436,0.469255541818701,0.545777155888279,0.150259005011642,1.36723832037365
0.577528528528529,0.775937095502012,0.182994197839148,0.464024837173267,0.553863033228779,0.147595260995404,1.38014084747688
0.58953953953954,0.772338081524575,0.186347793534847,0.458909458404153,0.561859276502514,0.1450243158888,1.39281664052669
0.601550550550551,0.768772299879682,0.189685870247741,0.453905633064322,0.569767851175866,0.142541403355074,1.4052735308257
0.613561561561562,0.765239292394946,0.193008570946696,0.449009751467035,0.577590658768527,0.140142077974547,1.41751895081989
0.625572572572573,0.76173860928185,0.196316036633981,0.444218358001756,0.585329539597791,0.137822188682577,1.42955996073269
0.637583583583584,0.758269808944851,0.199608406381166,0.439528143000195,0.592986275377176,0.135577854802767,1.44140327301234
0.649594594594595,0.754832457795685,0.202885817364218,0.43493593511226,0.600562591678584,0.133405444384352,1.45305527480452
0.661605605605606,0.751426130072691,0.20614840489779,0.430438694154996,0.608060160266494,0.131301554589377,1.46452204863861
0.673616616616617,0.748050407665008,0.209396302468746,0.42603350440064,0.615480601312089,0.129262993906913,1.47580939149536
0.685627627627628,0.744704879941497,0.212629641768933,0.421717568272655,0.622825485494663,0.127286765998762,1.48692283240556
0.697638638638639,0.74138914358422,0.215848552727221,0.417488200421082,0.630096335997106,0.1253700550047,1.49786764871345
0.70964964964965,0.738102802426356,0.21905316354083,0.413342822150872,0.63729463040183,0.12351021215568,1.50864888112471
0.721660660660661,0.734845467294411,0.222243600705968,0.409278956178883,0.644421802493026,0.121704743561161,1.51927134764631
0.733671671671672,0.731616755854582,0.225419989047789,0.405294221697156,0.65147924397075,0.119951299052157,1.52973965651481
0.745682682682683,0.728416292463152,0.228582451749703,0.401386329721794,0.658468306081975,0.118247661975032,1.54005821819992
0.757693693693694,0.725243708020803,0.231731110382035,0.397553078708346,0.665390301173374,0.116591739842864,1.55023125656155
0.769704704704705,0.722098639830715,0.23486608493007,0.393792350416064,0.672246504170315,0.114981555761451,1.56026281923097
0.781715715715716,0.718980731460337,0.237987493821487,0.390102106004683,0.679038153986219,0.113415240556109,1.5701567872801
0.793726726726727,0.71588963260673,0.241095453953205,0.38648038234864,0.685766454866197,0.11189102553333,1.57991688423641
0.805737737737738,0.712824998965369,0.244190080717651,0.382925288554712,0.692432577668594,0.110407235818362,1.58954668449622
0.817748748748749,0.709786492102293,0.247271488028465,0.379435002670098,0.699037661087856,0.108962284215957,1.59904962118368
0.82975975975976,0.70677377932952,0.250339788345664,0.376007768568912,0.705582812821926,0.107554665546978,1.60842899349882
0.841770770770771,0.703786533583616,0.253395092700265,0.372641893005896,0.712069110687144,0.106182951418377,1.61768797359392
0.853781781781782,0.70082443330733,0.256437510718401,0.369335742826975,0.718497603683469,0.104845785388339,1.62682961301423
0.865792792792793,0.697887162334213,0.259467150644914,0.366087742326999,0.724869313012653,0.103541878492206,1.63585684873556
0.877803803803804,0.694974409776112,0.262484119366472,0.362896370745685,0.731185233051845,0.102270005098144,1.64477250882879
0.889814814814815,0.692085869913489,0.26548852243419,0.359760159893404,0.737446332284929,0.101028999064546,1.65357931777851
0.901825825825826,0.689221242088444,0.268480464085791,0.356677691899025,0.743653554193802,0.0998177501738567,1.66227990148098
0.913836836836837,0.686380230600397,0.271460047267306,0.353647597072548,0.749807818111621,0.0986352008198866,1.67087679194413
0.925847847847848,0.683562544604338,0.274427373654329,0.350668551875778,0.755910020039968,0.097480342927845,1.6793724317109
0.937858858858859,0.680767898011565,0.277382543672833,0.347739276994697,0.76196103343173,0.0963522150882361,1.687769178025
0.94986986986987,0.677996009392858,0.280325656519566,0.344858535507657,0.767961709941421,0.0952498998874926,1.69606930675705
0.961880880880881,0.675246601883999,0.283256810182031,0.34202513114387,0.773912880144557,0.0941725214197709,1.70427501610744
0.973891891891892,0.672519403093589,0.286176101458061,0.339237906627058,0.779815354227584,0.093119242965722,1.71238843010081
0.985902902902903,0.669814145013086,0.289083625974998,0.336495742099424,0.785669922649824,0.0920892648253115,1.72041160188635
0.997913913913914,0.667130563929005,0.291979478208491,0.333797553621453,0.791477356778763,0.0910818222928914,1.72834651685641
1.00992492492492,0.664468400337223,0.294863751500917,0.33114229174332,0.797238409499973,0.0900961837637478,1.73619509559557
1.02193593593594,0.661827398859325,0.297736538079431,0.328528940143934,0.802953815802873,0.0891316489622721,1.74395919667093
1.03394694694695,0.65920730816094,0.300597929073663,0.32595651433393,0.80862429334346,0.0881875472827378,1.75164061927378
1.04595795795796,0.656607880872007,0.303448014533064,0.323424060419111,0.814250542985102,0.087263236234421,1.75924110572226
1.05796896896897,0.654028873508917,0.30628688344391,0.320930653921104,0.819833249318399,0.0863580999834891,1.76676234383333
1.06997997997998,0.651470046398492,0.309114623745972,0.318475398652138,0.825373081161077,0.0854715479847024,1.7742059691725
1.08199099099099,0.648931163603731,0.311931322348864,0.316057425641084,0.830870692038845,0.0846030136965419,1.78157356718865
1.094002002002,0.646411992851292,0.314737065148068,0.313675892108053,0.836326720648053,0.0837519533738875,1.78886667524083
1.10601301301301,0.643912305460654,0.317531937040652,0.311329980485002,0.841741791300989,0.0829178449328399,1.79608678452373
1.11802402402402,0.641431876274918,0.320316021940684,0.309018897479965,0.847116514354592,0.0821001868827077,1.80323534189771
1.13003503503503,0.638970483593202,0.32308940279435,0.306741873182654,0.852451486623301,0.0812984973205676,1.81031375162897
1.14204604604605,0.636527909104579,0.325852161594781,0.304498160209314,0.857747291776756,0.0805123129841619,1.8173233770453
1.15405705705706,0.634103937823538,0.3286043793966,0.302287032884835,0.863004500723002,0.0797411883592233,1.82426554211199
1.16606806806807,0.631698358026901,0.331346136330189,0.300107786460242,0.868223671977835,0.078984694837611,1.8311415329328
1.17807907907908,0.629310961192176,0.334077511615686,0.297959736363794,0.873405352020877,0.0782424199229167,1.83795259917991
1.19009009009009,0.626941541937306,0.336798583576724,0.295842217484009,0.878550075638954,0.0775139664804469,1.84469995545708
1.2021011011011,0.624589897961767,0.339509429653904,0.293754583483053,0.883658366257318,0.0767989520287146,1.85138478259964
1.21411211211211,0.622255829988994,0.34221012641802,0.291696206138993,0.888730736259222,0.0760970080697868,1.85800822891478
1.22612312312312,0.619939141710083,0.344900749583038,0.289666474715509,0.893767687294332,0.0754077794560223,1.86457141136537
1.23813413413413,0.617639639728758,0.347581374018829,0.287664795357741,0.898769710576457,0.074730923790915,1.87107541670051
1.25014514514515,0.615357133507551,0.350252073763675,0.285690590513013,0.903737287171018,0.0740661108619175,1.87752130253547
1.26215615615616,0.613091435315171,0.352912922036533,0.28374329837525,0.908670888272687,0.0734130221032721,1.88391009838385
1.27416716716717,0.610842360175035,0.355563991249084,0.281822372351956,0.9135709754736,0.0727713500870124,1.89024280664442
1.28617817817818,0.608609725814922,0.358205353017556,0.279927280552704,0.918438001022519,0.0721407980404278,1.89652040354503
1.29818918918919,0.606393352617735,0.360837078174332,0.278057505298123,0.92327240807531,0.0715210793883981,1.9027438400458
1.3102002002002,0.604193063573327,0.363459236779346,0.276212542648433,0.92807463093708,0.0709119173191178,1.90891404270366
1.32221121121121,0.60200868423138,0.366071898131276,0.274391901950627,0.932845095296315,0.0703130443718244,1.91503191450024
1.33422222222222,0.599840042655292,0.368675130778535,0.272595105403441,0.937584218451318,0.0697242020452433,1.92109833563495
1.34623323323323,0.597686969377068,0.371269002530058,0.270821687639308,0.942292409529263,0.0691451404255437,1.927114164285
1.35824424424424,0.595549297353174,0.373853580465902,0.269071195322524,0.946970069698143,0.068575617832681,1.93308023733396
1.37025525525526,0.593426861921331,0.376428930947656,0.2673431867629,0.951617592371895,0.0680154004840736,1.93899737107046
1.38226626626627,0.591319500758238,0.378995119628664,0.265637231544195,0.956235363408951,0.0674642621746318,1.94486636185845
1.39427727727728,0.589227053838189,0.381552211464069,0.263952910166705,0.960823761304482,0.0669219839722183,1.95068798678042
1.40628828828829,0.58714936339256,0.384100270720674,0.262289813703343,0.965383157376563,0.0663883539276786,1.95646300425492
1.4182992992993,0.585086273870158,0.386639360986639,0.260647543468653,0.969913915946493,0.0658631667986347,1.96219215462944
1.43031031031031,0.583037631898403,0.389169545180999,0.259025710700173,0.974416394513481,0.0653462237862871,1.96787616075004
1.44232132132132,0.581003286245314,0.391690885563022,0.257423936251629,0.978890943923927,0.0648373322845132,1.97351572850867
1.45433233233233,0.578983087782298,0.394203443741398,0.255841850297432,0.98333790853547,0.0643363056406003,1.97911154736926
1.46634334334334,0.576976889447705,0.396707280683275,0.254279092048013,0.98775762637602,0.0638429629269858,1.98466429087355
1.47835435435435,0.574984546211145,0.399202456723133,0.252735309475525,0.992150429297948,0.0633571287234204,1.99017461712766
1.49036536536537,0.573005915038537,0.40168903157151,0.251210159049475,0.996516643127601,0.0628786329090022,1.99564316927011
1.50237637637638,0.571040854857877,0.404167064323573,0.249703305481875,1.00085658781033,0.0624073104635633,2.00107057592233
1.51438738738739,0.56908922652571,0.406636613467547,0.248214421481505,1.00517057755117,0.0619430012779232,2.0064574516223
1.5263983983984,0.567150892794288,0.409097736892998,0.246743187516919,1.00945892095134,0.06148554997255,2.01180439724214
1.53840940940941,0.565225718279394,0.411550491898975,0.24528929158783,1.01372192114075,0.0610348057241972,2.0171120003903
1.55042042042042,0.56331356942882,0.413994935202013,0.243852429004526,1.01795987590651,0.060590622100111,2.02238083579913
1.56243143143143,0.561414314491486,0.416431122944005,0.242432302174999,1.02217307781783,0.0601528568994243,2.02761146569829
1.57444244244244,0.559527823487175,0.418859110699938,0.241028620399466,1.02636181434717,0.0597213720013774,2.03280444017486
1.58645345345345,0.557653968176882,0.421278953485497,0.239641099671987,1.03052636798795,0.0592960332200239,2.03796029752043
1.59846446446446,0.555792622033756,0.423690705764549,0.238269462488897,1.03466701636889,0.0588767101651023,2.04307956456602
1.61047547547548,0.553943660214619,0.426094421456497,0.236913437663782,1.03878403236505,0.0584632761087686,2.04816275700505
1.62248648648649,0.552106959532052,0.428490153943511,0.235572760148729,1.04287768420577,0.058055607857905,2.05321037970515
1.6344974974975,0.550282398427041,0.430877956077647,0.234247170861622,1.04694823557948,0.0576535856317338,2.05822292700906
1.64650850850851,0.548469856942152,0.433257880187833,0.232936416519226,1.05099594573568,0.0572570929444818,2.06320088302511
1.65851951951952,0.546669216695245,0.435629978086761,0.231640249475853,1.055021069584,0.0568660164928525,2.06814472190787
1.67053053053053,0.5448803608537,0.437994301077649,0.230358427567378,1.05902385779049,0.0564802460480789,2.07305490812911
1.68254154154154,0.543103174109146,0.4403508999609,0.229090713960407,1.06300455687137,0.0560996743523408,2.07793189673973
1.69455255255255,0.541337542652684,0.442699825040651,0.227836877006401,1.06696340928405,0.0557241970193411,2.08277613362274
1.70656356356356,0.539583354150592,0.445041126131216,0.22659669010056,1.0709006535158,0.0553537124388491,2.08758805573798
1.71857457457457,0.537840497720504,0.447374852563428,0.225369931545293,1.07481652416993,0.0549881216850254,2.09236809135858
1.73058558558559,0.53610886390804,0.449701053190868,0.224156384418102,1.07871125204971,0.054627328428357,2.09711666029972
1.7425965965966,0.5343883446639,0.452019776396011,0.222955836443705,1.08258506423993,0.054271238851036,2.10183417413992
1.75460760760761,0.53267883332138,0.454331070096255,0.221768079870251,1.08643818418644,0.0539197615656269,2.10652103643505
1.76661861861862,0.530980224574339,0.45663498174987,0.220592911349472,1.09027083177341,0.0535728075368735,2.11117764292551
1.77862962962963,0.529292414455564,0.458931558361839,0.21943013182062,1.09408322339866,0.0532302900065059,2.1158043817368
1.79064064064064,0.527615300315566,0.461220846489618,0.21827954639806,1.097875572047,0.0528921244209133,2.12040163357357
1.80265165165165,0.525948780801764,0.463502892248792,0.217140964262379,1.10164808736157,0.0525582283615564,2.12496977190764
1.81466266266266,0.524292755838071,0.465777741318657,0.216014198554889,1.10540097571343,0.0522285214779992,2.12950916316008
1.82667367367367,0.522647126604858,0.4680454389477,0.214899066275388,1.10913444026929,0.0519029254234453,2.13402016687754
1.83868468468468,0.521011795519299,0.470306029959004,0.213795388183086,1.11284868105749,0.0515813637926708,2.13850313590317
1.8506956956957,0.519386666216081,0.47255955875556,0.212702988700553,1.11654389503234,0.0512637620622503,2.14295841654224
1.86270670670671,0.517771643528476,0.474806069325502,0.211621695820609,1.12022027613676,0.0509500475329773,2.14738634872265
1.87471771771772,0.516166633469764,0.47704560524726,0.210551341016034,1.12387801536337,0.050640149274386,2.15178726615057
1.88672872872873,0.514571543214996,0.479278209694629,0.209491759152001,1.12751730081402,0.0503339980712858,2.15616149646138
1.89873973973974,0.512986281083105,0.481503925441769,0.20844278840115,1.13113831775785,0.0500315263722235,2.16050936136601
1.91075075075075,0.511410756519335,0.483722794868114,0.20740427016119,1.1347412486879,0.0497326682397921,2.1648311767929
1.92276176176176,0.509844880078003,0.485934859963221,0.206376048974958,1.13832627337624,0.0494373593027105,2.16912725302583
1.93477277277277,0.508288563405564,0.488140162331535,0.205357972452842,1.14189356892785,0.0491455367096005,2.17339789483752
1.94678378378378,0.506741719224,0.490338743197081,0.20434989119749,1.14544330983311,0.0488571390843908,2.17764340161941
1.95879479479479,0.505204261314502,0.492530643408094,0.203351658730727,1.14897566801899,0.0485721064832823,2.1818640675076
1.97080580580581,0.503676104501448,0.494715903441569,0.202363131422599,1.15249081289903,0.048290380353211,2.18606018150513
1.98281681681682,0.502157164636675,0.496894563407745,0.201384168422479,1.15598891142211,0.0480119034917486,2.19023202760075
1.99482782782783,0.500647358584035,0.499066663054525,0.200414631592167,1.15947012812,0.0477366200083814,2.19437988488421
2.00683883883884,0.499146604204223,0.501232241771826,0.199454385440908,1.16293462515382,0.0474644752871149,2.19850402765834
2.01884984984985,0.497654820339885,0.503391338595866,0.19850329706227,1.16638256235935,0.0471954159503499,2.20260472554786
2.03086086086086,0.496171926800982,0.505543992213384,0.197561236072823,1.1698140972913,0.0469293898239796,2.20668224360521
2.04287187187187,0.494697844350429,0.507690240965801,0.196628074552548,1.17322938526647,0.0466663459036618,2.21073684241328
2.05488288288288,0.493232494689975,0.509830122853316,0.195703686986939,1.17662857940597,0.0464062343222181,2.21476877818542
2.06689389389389,0.491775800446339,0.511963675538946,0.194787950210718,1.1800118306764,0.0461490063181177,2.21877830286254
2.0789049049049,0.490327685157599,0.514090936352501,0.193880743353132,1.18337928793008,0.0458946142050033,2.22276566420757
2.09091591591592,0.488888073259804,0.516211942294502,0.192981947784764,1.18673109794435,0.0456430113422198,2.22673110589737
2.10292692692693,0.487456890073836,0.518326730040045,0.192091447065827,1.19006740545997,0.0453941521063068,2.23067486761206
2.11493793793794,0.486034061792493,0.520435335942605,0.19120912689587,1.19338835321858,0.045147991863419,2.23459718512197
2.12694894894895,0.484619515467803,0.522537796037785,0.190334875064874,1.19669408199941,0.0449044869426382,2.23849829037219
2.13895995995996,0.483213178998559,0.524634146047014,0.189468581405679,1.19998473065505,0.0446635946101458,2.2423784115649
2.15097097097097,0.481814981118062,0.526724421381184,0.188610137747704,1.20326043614643,0.0444252730442207,2.24623777323948
2.16298198198198,0.480424851382087,0.528808657144243,0.187759437871924,1.20652133357708,0.0441894813110342,2.25007659635043
2.17499299299299,0.479042720157053,0.530886888136729,0.186916377467053,1.20976755622652,0.0439561793412117,2.25389509834334
2.187004004004,0.477668518608392,0.53295914885926,0.186080854086906,1.21299923558295,0.0437253279071325,2.25769349322876
2.19901501501501,0.476302178689125,0.535025473515968,0.1852527671089,1.21621650137523,0.0434968886009415,2.26147199165419
2.21102602602603,0.474943633128626,0.537085896017889,0.184432017693658,1.21941948160413,0.0432708238132468,2.26523080097416
2.22303703703704,0.473592815421585,0.539140449986296,0.183618508745682,1.22260830257284,0.0430470967124773,2.26897012531853
2.23504804804805,0.472249659817156,0.541189168756,0.182812144875056,1.22578308891692,0.0428256712248785,2.272690165659
2.24705905905906,0.470914101308283,0.543232085378589,0.182012832360169,1.22894396363348,0.0426065120151217,2.27639111987393
2.25907007007007,0.46958607562122,0.545269232625628,0.181220479111392,1.23209104810981,0.0423895844675058,2.28007318281149
2.27108108108108,0.468265519205214,0.547300642991814,0.180434994635716,1.23522446215132,0.0421748546677305,2.28373654635122
2.28309209209209,0.46695236922237,0.549326348698089,0.179656290002298,1.23834432400892,0.041962289385221,2.28738139946405
2.2951031031031,0.465646563537683,0.551346381694701,0.178884277808895,1.24145075040581,0.0417518560559834,2.29100792827074
2.30711411411411,0.464348040709239,0.55336077366423,0.178118872149162,1.24454385656366,0.0415435227659752,2.29461631609897
2.31912512512513,0.463056739978576,0.555369556024573,0.177359988580786,1.24762375622827,0.0413372582349694,2.29820674353893
2.33113613613614,0.461772601261208,0.557372759931878,0.176607544094431,1.25069056169466,0.041133031800898,2.30177938849751
2.34314714714715,0.460495565137305,0.55937041628345,0.175861457083467,1.25374438383165,0.040930813404657,2.30533442625127
2.35515815815816,0.45922557284253,0.561362555720602,0.175121647314468,1.2567853321059,0.0407305735753575,2.30887202949797
2.36716916916917,0.457962566259023,0.563349208631486,0.174388035898449,1.25981351460545,0.0405322834160073,2.31239236840698
2.37918018018018,0.456706487906536,0.565330405153863,0.173660545262822,1.26282903806278,0.0403359145896093,2.31589561066833
2.39119119119119,0.45545728093371,0.567306175177856,0.172939099124052,1.26583200787739,0.0401414393056616,2.31938192154067
2.4032022022022,0.454214889109505,0.569276548348649,0.172223622460995,1.26882252813789,0.0399488303070462,2.32285146389808
2.41521321321321,0.452979256814753,0.571241554069159,0.171514041488886,1.27180070164365,0.0397580608572936,2.32630439827566
2.42722422422422,0.451750329033867,0.573201221502667,0.170810283633981,1.27476662992603,0.039569104728211,2.32974088291416
2.43923523523524,0.450528051346668,0.575155579575418,0.170112277508807,1.27772041326912,0.0393819361878601,2.33316107380347
2.45124624624625,0.449312369920358,0.577104656979178,0.169419952888025,1.28066215073007,0.0391965299888767,2.33656512472512
2.46325725725726,0.448103231501612,0.579048482173767,0.168733240684878,1.28359194015909,0.0390128613571165,2.33995318729374
2.47526826826827,0.446900583408805,0.580987083389549,0.168052072928207,1.28650987821891,0.0388309059806203,2.34332541099762
2.48727927927928,0.445704373524357,0.582920488629892,0.167376382740027,1.28941606040395,0.0386506399988857,2.34668194323825
2.49929029029029,0.44451455028721,0.584848725673595,0.166706104313633,1.29231058105906,0.0384720399924365,2.35002292936902
2.5113013013013,0.443331062685415,0.586771822077287,0.166041172892241,1.29519353339792,0.0382950829726798,2.35334851273295
2.52331231231231,0.442153860248841,0.588689805177782,0.165381524748128,1.29806500952103,0.0381197463720419,2.35665883469962
2.53532332332332,0.440982893042005,0.590602702094418,0.164727097162275,1.30092510043335,0.037946008034374,2.35995403470122
2.54733433433433,0.439818111657007,0.592510539731356,0.164077828404484,1.30377389606166,0.037773846205619,2.3632342502678
2.55934534534535,0.438659467206582,0.594413344779847,0.16343365771397,1.30661148527146,0.0376032395247312,2.36649961706169
2.57135635635636,0.437506911317262,0.596311143720474,0.162794525280409,1.30943795588365,0.0374341670148406,2.36975026891118
2.58336736736737,0.436360396122639,0.598203962825369,0.162160372225418,1.31225339469084,0.0372666080746556,2.37298633784345
2.59537837837838,0.435219874256744,0.600091828160385,0.161531140584481,1.31505788747329,0.037100542470094,2.37620795411671
2.60738938938939,0.434085298847523,0.601974765587258,0.160906773289282,1.31785151901466,0.0369359503261382,2.37941524625169
2.6194004004004,0.432956623510411,0.603852800765729,0.160287214150457,1.32063437311734,0.0367728121189054,2.38260834106238
2.63141141141141,0.431833802342018,0.605725959155644,0.15967240784073,1.32340653261756,0.0366111086679274,2.38578736368614
2.64342242242242,0.430716789913898,0.607594266019022,0.15906229987845,1.32616807940016,0.0364508211286327,2.38895243761313
2.65543343343343,0.429605541266429,0.609457746422103,0.158456836611492,1.32891909441314,0.0362919309850262,2.39210368471507
2.66744444444444,0.428500011902778,0.611316425237362,0.157855965201529,1.33165965768188,0.0361344200425583,2.39524122527339
2.67945545545546,0.427400157782961,0.613170327145505,0.157259633608666,1.33438984832307,0.0359782704211799,2.39836517800682
2.69146646646647,0.426305935317996,0.615019476637432,0.156667790576409,1.3371097445585,0.0358234645485759,2.40147566009833
2.70347747747748,0.425217301364143,0.61686389801618,0.156080385616982,1.33981942372841,0.0356699851535737,2.40457278722147
2.71548848848849,0.424134213217236,0.618703615398838,0.155497368996969,1.34251896230477,0.0355178152597191,2.40765667356624
2.7274994994995,0.423056628607098,0.620538652718441,0.154918691723279,1.34520843590417,0.0353669381790169,2.41072743186429
2.73951051051051,0.421984505692039,0.622369033725838,0.15434430552942,1.34788791930055,0.0352173375058299,2.4137851734137
2.75152152152152,0.420917803053445,0.624194781991535,0.153774162862077,1.3505574864377,0.0350689971109325,2.41683000810316
2.76353253253253,0.419856479690441,0.626015920907516,0.153208216867995,1.35321721044145,0.0349219011357134,2.41986204443566
2.77554354354354,0.418800495014639,0.627832473689045,0.152646421381134,1.35586716363173,0.034776033986524,2.42288138955172
2.78755455455455,0.417749808844964,0.629644463376435,0.152088730910124,1.35850741753438,0.034631380329168,2.42588814925207
2.79956556556557,0.416704381402554,0.63145191283681,0.151535100625981,1.36113804289267,0.0344879250835271,2.42888242801991
2.81157657657658,0.415664173305747,0.633254844765827,0.150985486350096,1.36375910967874,0.0343456534183208,2.43186432904273
2.82358758758759,0.414629145565128,0.635053281689395,0.150439844542482,1.36637068710475,0.0342045507459947,2.43483395423358
2.8355985985986,0.413599259578663,0.636847245965356,0.149898132290278,1.36897284363382,0.0340646027177347,2.43779140425202
2.84760960960961,0.412574477126896,0.63863675978516,0.149360307296498,1.37156564699083,0.0339257952186023,2.44073677852457
2.85962062062062,0.411554760368224,0.640421845175504,0.148826327869019,1.37414916417298,0.0337881143627896,2.44367017526481
2.87163163163163,0.410540071834239,0.642202523999966,0.148296152909811,1.37672346146018,0.0336515464889883,2.44659169149294
2.88364264264264,0.409530374425136,0.643978817960608,0.147769741904393,1.37928860442527,0.0335160781558709,2.44950142305514
2.89565365365365,0.408525631405193,0.645750748599564,0.147247054911507,1.38184465794401,0.033381696137681,2.45239946464236
2.90766466466466,0.407525806398318,0.647518337300608,0.146728052553024,1.38439168620495,0.0332483874199285,2.45528590980886
2.91967567567568,0.406530863383655,0.649281605290698,0.146212696004047,1.38692975271909,0.0331161391951883,2.45816085099028
2.93168668668669,0.40554076669126,0.651040573641515,0.145700946983232,1.38945892032938,0.0329849388589985,2.46102437952147
2.9436976976977,0.404555480997839,0.652795263270964,0.145192767743312,1.3919792512201,0.0328547740058553,2.46387658565383
2.95570870870871,0.403574971322544,0.654545694944673,0.144688121061811,1.39449080692594,0.0327256324253035,2.46671755857242
2.96771971971972,0.402599203022839,0.656291889277463,0.144186970231958,1.39699364834111,0.0325975020981175,2.46954738641269
2.97973073073073,0.401628141790413,0.658033866734808,0.143689279053785,1.39948783572816,0.0324703711925727,2.47236615627689
2.99174174174174,0.400661753647165,0.659771647634275,0.143195011825414,1.40197342872667,0.0323442280608033,2.47517395425012
3.00375275275275,0.399700004941236,0.661505252146942,0.142704133334514,1.40445048636184,0.0322190612352446,2.47797086541614
3.01576376376376,0.398742862343107,0.663234700298804,0.142216608849945,1.40691906705286,0.0320948594251583,2.48075697387286
3.02777477477477,0.397790292841746,0.664960011972165,0.14173240411356,1.40937922862123,0.0319716115132365,2.48353236274744
3.03978578578579,0.396842263740812,0.666681206907003,0.141251485332186,1.41183102829884,0.0318493065522855,2.48629711421125
3.0517967967968,0.395898742654919,0.66839830470233,0.140773819169759,1.41427452273598,0.0317279337619833,2.48905130949443
3.06380780780781,0.394959697505942,0.670111324817531,0.140299372739621,1.41670976800918,0.0316074825257131,2.4917950289002
3.07581881881882,0.394025096519386,0.671820286573682,0.139828113596975,1.41913681962896,0.0314879423874669,2.49452835181894
3.08782982982983,0.393094908220799,0.673525209154866,0.139360009731486,1.4215557325474,0.0313693030488199,2.49725135674195
3.09984084084084,0.392169101432242,0.675226111609456,0.138895029560032,1.42396656116559,0.0312515543659735,2.49996412127498
3.11185185185185,0.391247645268802,0.676923012851399,0.138433141919606,1.42636935934101,0.0311346863468635,2.50266672215152
3.12386286286286,0.39033050913516,0.678615931661474,0.137974316060348,1.42876418039473,0.0310186891483336,2.50535923524578
3.13587387387387,0.389417662722205,0.680304886688542,0.137518521638725,1.4311510771185,0.0309035530733723,2.50804173558553
3.14788488488489,0.388509076003692,0.681989896450776,0.137065728710838,1.43353010178174,0.03078926856841,2.51071429736459
3.1598958958959,0.387604719232954,0.68367097933688,0.136615907725869,1.43590130613844,0.0306758262206768,2.51337699395516
3.17190690690691,0.386704562939651,0.685348153607294,0.136169029519646,1.43826474143383,0.0305632167556182,2.51602989791995
3.18391791791792,0.385808577926574,0.687021437395385,0.135725065308347,1.44062045841115,0.0304514310343671,2.51867308102397
3.19592892892893,0.384916735266484,0.688690848708619,0.135283986682314,1.44296850731805,0.030340460051272,2.52130661424623
3.20793993993994,0.384029006298998,0.690356405429728,0.134845765599995,1.44530893791315,0.030230294931478,2.52393056779117
3.21995095095095,0.383145362627526,0.692018125317859,0.134410374382002,1.44764179947225,0.0301209269285609,2.52654501109988
3.23196196196196,0.382265776116233,0.693676026009709,0.133977785705281,1.44996714079466,0.0300123474222127,2.52915001286113
3.24397297297297,0.381390218887062,0.695330125020648,0.1335479725974,1.45228501020924,0.0299045479159763,2.53174564102218
3.25598398398398,0.380518663316782,0.696980439745829,0.133120908430938,1.45459545558049,0.0297975200350292,2.53433196279947
3.267994994995,0.379651082034086,0.698626987461286,0.132696566917989,1.45689852431443,0.029691255524015,2.536909044689
3.28000600600601,0.378787447916726,0.700269785325023,0.132274922104768,1.45919426336447,0.0295857462449202,2.53947695247661
3.29201701701702,0.377927734088684,0.701908850378078,0.131855948366319,1.46148271923715,0.0294809841749972,2.54203575124808
3.30402802802803,0.377071913917388,0.703544199545594,0.131439620401324,1.46376393799778,0.0293769614047304,2.544585505399
3.31603903903904,0.376219961010958,0.705175849637858,0.131025913227007,1.466037965276,0.0292736701358457,2.54712627864452
3.32805005005005,0.375371849215495,0.706803817351346,0.130614802174142,1.46830484627129,0.0291711026793614,2.54965813402885
3.34006106106106,0.374527552612405,0.708428119269742,0.130206262882144,1.47056462575832,0.0290692514536808,2.55218113393472
3.35207207207207,0.373687045515755,0.710048771864955,0.129800271294261,1.47281734809228,0.0289681089827235,2.55469534009255
3.36408308308308,0.372850302469676,0.71166579149812,0.12939680365285,1.47506305721408,0.0288676678940964,2.55720081358953
3.37609409409409,0.372017298245784,0.713279194420591,0.128995836494743,1.47730179665555,0.0287679209173022,2.55969761487853
3.38810510510511,0.37118800784065,0.714888996774917,0.128597346646699,1.47953360954442,0.028668860881985,2.56218580378684
3.40011611611612,0.370362406473297,0.716495214595815,0.128201311220938,1.48175853860938,0.0285704807162125,2.56466543952479
3.41212712712713,0.369540469582732,0.718097863811125,0.127807707610763,1.48397662618494,0.0284727734447923,2.56713658069417
3.42413813813814,0.368722172825508,0.719696960242763,0.127416513486254,1.48618791421628,0.0283757321876241,2.56959928529658
3.43614914914915,0.367907492073324,0.721292519607651,0.127027706790044,1.48839244426401,0.0282793501580841,2.57205361074159
3.44816016016016,0.367096403410653,0.72288455751865,0.126641265733181,1.49059025750887,0.0281836206614433,2.57449961385474
3.46017117117117,0.366288883132397,0.724473089485473,0.126257168791048,1.49278139475633,0.0280885370933172,2.57693735088546
3.47218218218218,0.365484907741585,0.726058130915592,0.125875394699373,1.49496589644111,0.0279940929381468,2.57936687751485
3.48419319319319,0.364684453947089,0.727639697115138,0.125495922450303,1.49714380263173,0.0279002817677105,2.58178824886325
3.4962042042042,0.363887498661375,0.729217803289783,0.12511873128855,1.49931515303483,0.0278070972396654,2.58420151949782
3.50821521521522,0.363094018998286,0.730792464545621,0.124743800707606,1.50147998699958,0.0277145330961184,2.58660674343986
3.52022622622623,0.362303992270848,0.732363695890033,0.124371110446028,1.50363834352196,0.0276225831622245,2.58900397417209
3.53223723723724,0.361517395989111,0.733931512232547,0.124000640483789,1.5057902612489,0.0275312413448143,2.59139326464578
3.54424824824825,0.360734207858012,0.735495928385686,0.12363237103869,1.50793577848253,0.027440501631048,2.59377466728779
3.55625925925926,0.359954405775268,0.737056959065808,0.123266282562843,1.5100749331842,0.0273503580870957,2.59614823400742
3.56827027027027,0.359177967829303,0.738614618893935,0.122902355739208,1.51220776297854,0.0272608048568439,2.59851401620326
3.58028128128128,0.358404872297187,0.740168922396578,0.122540571478197,1.51433430515744,0.0271718361606277,2.60087206476982
3.59229229229229,0.357635097642616,0.741719884006549,0.122180910914339,1.51645459668393,0.0270834462939869,2.60322243010415
3.6043033033033,0.356868622513909,0.74326751806376,0.121823355402994,1.51856867419605,0.026995629626447,2.60556516211223
3.61631431431431,0.356105425742038,0.744811838816027,0.121467886517138,1.52067657401067,0.0269083806003235,2.60790031021541
3.62832532532533,0.355345486338673,0.74635286041985,0.121114486044192,1.5227783321272,0.0268216937295498,2.61022792335661
3.64033633633634,0.354588783494265,0.747890596941195,0.120763135982918,1.5248739842313,0.0267355635985266,2.61254805000649
3.65234734734735,0.353835296576139,0.749425062356264,0.120413818540353,1.52696356569851,0.0266499848609946,2.61486073816951
3.66435835835836,0.353085005126625,0.750956270552257,0.120066516128815,1.52904711159783,0.0265649522389282,2.6171660353899
3.67636936936937,0.352337888861203,0.752484235328126,0.119721211362945,1.53112465669525,0.0264804605214504,2.61946398875748
3.68838038038038,0.351593927666676,0.75400897039532,0.119377887056808,1.53319623545724,0.026396504563768,2.62175464491351
3.70039139139139,0.350853101599367,0.755530489378524,0.119036526221042,1.53526188205418,0.026313079286128,2.62403805005628
3.7124024024024,0.350115390883332,0.757048805816393,0.118697112060054,1.53732163036372,0.0262301796727923,2.62631424994679
3.72441341341341,0.349380775908604,0.758563933162267,0.118359627969269,1.53937551397416,0.0261478007710329,2.62858328991416
3.73642442442442,0.348649237229457,0.760075884784895,0.118024057532416,1.54142356618768,0.0260659376901457,2.63084521486112
3.74843543543544,0.347920755562683,0.761584673969137,0.117690384518873,1.54346582002361,0.0259845856004819,2.63310006926933
3.76044644644645,0.347195311785908,0.763090313916664,0.117358592881044,1.54550230822165,0.0259037397324992,2.63534789720458
3.77245745745746,0.346472886935909,0.764592817746658,0.117028666751793,1.54753306324495,0.0258233953758286,2.63758874232202
3.78446846846847,0.345753462206966,0.766092198496487,0.116700590441906,1.54955811728328,0.0257435478783606,2.63982264787119
3.79647947947948,0.345037018949233,0.767588469122396,0.116374348437613,1.55157750225608,0.0256641926453463,2.6420496567011
3.80849049049049,0.34432353866712,0.769081642500167,0.116049925398136,1.55359124981543,0.0255853251385167,2.64426981126507
3.8205015015015,0.343613003017706,0.770571731425792,0.115727306153287,1.55559939134909,0.0255069408752174,2.64648315362568
3.83251251251251,0.342905393809168,0.772058748616129,0.115406475701103,1.5576019579834,0.0254290354275591,2.64868972545946
3.84452352352352,0.342200692999221,0.773542706709551,0.115087419205521,1.55959898058618,0.0253516044215837,2.65088956806169
3.85653453453453,0.341498882693596,0.775023618266592,0.114770121994091,1.56159048976961,0.0252746435364463,2.65308272235096
3.86854554554555,0.340799945144513,0.776501495770586,0.114454569555726,1.56357651589298,0.0251981485036109,2.65526922887379
3.88055655655656,0.340103862749197,0.777976351628296,0.11414074753849,1.56555708906556,0.0251221151060611,2.65744912780909
3.89256756756757,0.339410618048389,0.779448198170541,0.113828641747423,1.56753223914926,0.0250465391775258,2.65962245897262
3.90457857857858,0.338720193724895,0.780917047652812,0.113518238142401,1.56950199576136,0.0249714166017177,2.66178926182133
3.91658958958959,0.338032572602139,0.782382912255889,0.113209522836027,1.57146638827719,0.0248967433115859,2.66394957545767
3.9286006006006,0.33734773764274,0.783845804086443,0.112902482091564,1.57342544583274,0.0248225152885822,2.66610343863382
3.94061161161161,0.336665671947105,0.785305735177634,0.112597102320898,1.57537919732725,0.0247487285619403,2.66825088975589
3.95262262262262,0.335986358752041,0.786762717489713,0.112293370082528,1.57732767142578,0.0246753792079673,2.67039196688796
3.96463363363363,0.335309781429376,0.788216762910602,0.111991272079601,1.57927089656173,0.0246024633493483,2.67252670775621
3.97664464464465,0.334635923484608,0.789667883256479,0.111690795157964,1.58120890093934,0.0245299771544637,2.67465514975284
3.98865565565566,0.333964768555562,0.791116090272354,0.111391926304261,1.5831417125361,0.0244579168367173,2.67677732994004
4.00066666666667,0.333296300411065,0.792561395632639,0.111094652644053,1.58506935910524,0.0243862786538774,2.67889328505386
4.01267767767768,0.33263050294964,0.794003810941715,0.110798961439965,1.58699186817808,0.0243150589074287,2.68100305150802
4.02468868868869,0.33196736019821,0.795443347734487,0.110504840089873,1.5889092670664,0.0242442539419361,2.68310666539763
4.0366996996997,0.331306856310824,0.796880017476941,0.110212276125108,1.59082158286476,0.0241738601444188,2.68520416250298
4.04871071071071,0.330648975567391,0.798313831566689,0.1099212572087,1.5927288424528,0.0241038739437364,2.68729557829312
4.06072172172172,0.329993702372437,0.799744801333513,0.109631771133636,1.59463107249753,0.0240342918099843,2.68938094792949
4.07273273273273,0.329341021253869,0.801172938039905,0.109343805821162,1.59652829945553,0.0239651102539006,2.69146030626945
4.08474374374374,0.328690916861762,0.802598252881593,0.109057349319096,1.59842054957519,0.023896325826283,2.69353368786981
4.09675475475476,0.328043373967148,0.804020756988072,0.108772389800177,1.60030784889884,0.0238279351174152,2.69560112699021
4.10876576576577,0.327398377460834,0.805440461423123,0.108488915560438,1.60219022326499,0.0237599347565035,2.6976626575966
4.12077677677678,0.326755912352224,0.806857377185333,0.108206915017603,1.60406769831035,0.0236923214111232,2.69971831336453
4.13278778778779,0.326115963768157,0.808271515208601,0.107926376709509,1.60594029947201,0.0236250917866742,2.70176812768247
4.1447987987988,0.325478516951762,0.809682886362648,0.107647289292554,1.60780805198943,0.0235582426258456,2.70381213365505
4.15680980980981,0.324843557261318,0.811091501453518,0.107369641540164,1.60967098090655,0.0234917707080899,2.70585036410629
4.16882082082082,0.324211070169141,0.812497371224071,0.107093422341296,1.61152911107378,0.0234256728491058,2.70788285158276
4.18083183183183,0.32358104126047,0.813900506354481,0.106818620698947,1.61338246714997,0.0233599459003295,2.70990962835667
4.19284284284284,0.322953456232371,0.815300917462716,0.106545225728699,1.61523107360439,0.0232945867484348,2.71193072642898
4.20485385385386,0.322328300892662,0.816698615105025,0.106273226657283,1.61707495471867,0.0232295923148417,2.71394617753241
4.21686486486487,0.321705561158836,0.818093609776413,0.106002612821159,1.61891413458873,0.0231649595552328,2.71595601313445
4.22887587587588,0.321085223057004,0.819485911911113,0.105733373665129,1.62074863712661,0.0231006854590781,2.71796026444027
4.24088688688689,0.320467272720857,0.820875531883058,0.105465498740959,1.62257848606241,0.0230367670491677,2.71995896239567
4.2528978978979,0.319851696390622,0.822262480006341,0.10519897770603,1.62440370494609,0.0229732013811516,2.72195213768992
4.26490890890891,0.319238480412051,0.823646766535677,0.104933800322007,1.6262243171493,0.0229099855430882,2.72393982075859
4.27691991991992,0.318627611235403,0.825028401666856,0.104669956453526,1.62804034586714,0.0228471166549992,2.72592204178637
4.28893093093093,0.318019075414451,0.826407395537194,0.104407436066906,1.62985181412001,0.0227845918684323,2.72789883070975
4.30094194194194,0.317412859605496,0.827783758225981,0.104146229228874,1.63165874475529,0.0227224083660314,2.72987021721983
4.31295295295295,0.316808950566387,0.829157499754919,0.103886326105313,1.63346116044911,0.0226605633611127,2.73183623076489
4.32496396396396,0.316207335155561,0.830528630088566,0.10362771696003,1.63525908370801,0.0225990540972492,2.73379690055312
4.33697497497498,0.315608000331088,0.831897159134764,0.103370392153535,1.63705253687071,0.0225378778478605,2.73575225555517
4.34898598598599,0.315010933149729,0.83326309674507,0.103114342141851,1.63884154210967,0.0224770319158104,2.73770232450674
4.360996996997,0.314416120766005,0.834626452715184,0.102859557475326,1.64062612143283,0.02241651363301,2.7396471359111
4.37300800800801,0.313823550431272,0.835987236785368,0.102606028797476,1.64240629668518,0.0223563203600285,2.74158671804162
4.38501901901902,0.313233209492816,0.837345458640864,0.102353746843837,1.64418208955036,0.0222964494857086,2.74352109894418
4.39703003003003,0.312645085392949,0.838701127912309,0.102102702440837,1.64595352155229,0.0222368984267895,2.74545030643967
4.40904104104104,0.312059165668119,0.840054254176142,0.101852886504686,1.64772061405669,0.0221776646275351,2.74737436812633
4.42105205205205,0.311475437948028,0.841404846955012,0.101604290040278,1.64948338827266,0.0221187455593685,2.74929331138218
4.43306306306306,0.310893889954766,0.842752915718182,0.10135690414011,1.65124186525416,0.022060138720512,2.75120716336729
4.44507407407407,0.310314509501945,0.84409846988192,0.101110719983223,1.65299606590159,0.0220018416356332,2.75311595102614
4.45708508508508,0.309737284493851,0.845441518809903,0.10086572883415,1.65474601096321,0.0219438518554966,2.75501970108989
4.4690960960961,0.3091622029246,0.846782071813602,0.100621922041882,1.65649172103666,0.02188616695662,2.75691844007858
4.48110710710711,0.308589252877309,0.848120138152671,0.100379291038852,1.65823321657039,0.0218287845409378,2.75881219430341
4.49311811811812,0.308018422523269,0.84945572703533,0.100137827339932,1.65997051786511,0.0217717022354678,2.76070098986889
4.50512912912913,0.307449700121133,0.850788847618747,0.099897522541441,1.6617036450752,0.0217149176919846,2.76258485267499
4.51714014014014,0.306883074016112,0.852119509009412,0.0996583683201709,1.66343261821012,0.0216584285866976,2.76446380841931
4.52915115115115,0.306318532639175,0.853447720263514,0.0994203564324274,1.66515745713579,0.0216022326199335,2.76633788259916
4.54116216216216,0.305756064506266,0.854773490387307,0.0991834787130809,1.66687818157597,0.0215463275158249,2.76820710051362
4.55317317317317,0.305195658217523,0.856096828337479,0.0989477270746337,1.66859481111361,0.0214907110220027,2.77007148726561
4.56518418418418,0.304637302456508,0.857417743021513,0.0987130935062989,1.67030736519217,0.0214353809092936,2.77193106776394
4.5771951951952,0.304080985989446,0.858736243298049,0.0984795700730937,1.67201586311696,0.0213803349714223,2.77378586672523
4.58920620620621,0.30352669766447,0.86005233797724,0.0982471489149443,1.67372032405646,0.0213255710247182,2.77563590867596
4.60121721721722,0.302974426410878,0.861366035821102,0.0980158222458044,1.67542076704356,0.021271086907827,2.77748121795437
4.61322822822823,0.302424161238395,0.862677345543868,0.0977855823527857,1.67711721097689,0.0212168804814257,2.7793218187124
4.62523923923924,0.301875891236443,0.863986275812335,0.0975564215953004,1.67880967462205,0.0211629496279431,2.78115773491757
4.63725025025025,0.301329605573421,0.865292835246203,0.0973283324042163,1.68049817661286,0.0211092922512838,2.78298899035487
4.64926126126126,0.300785293495992,0.866597032418421,0.0971013072810234,1.6821827354526,0.021055906276557,2.78481560862861
4.66127227227227,0.300242944328376,0.867898875855521,0.0968753387970119,1.6838633695152,0.0210027896498084,2.78663761316423
4.67328328328328,0.299702547471653,0.869198374037955,0.0966504195924622,1.6855400970465,0.0209499403377575,2.78845502721011
4.6852942942943,0.299164092403074,0.870495535400423,0.0964265423758457,1.68721293616536,0.0208973563275375,2.79026787383935
4.69730530530531,0.298627568675373,0.871790368332205,0.096203699923037,1.68888190486491,0.0208450356264403,2.79207617595154
4.70931631631632,0.298092965916098,0.873082881177485,0.0959818850765367,1.69054702101365,0.0207929762616643,2.79387995627447
4.72132732732733,0.297560273826938,0.874373082235674,0.095761090744705,1.69220830235664,0.0207411762800669,2.79567923736585
4.73333833833834,0.297029482183063,0.875660979761729,0.0955413099010062,1.69386576651663,0.0206896337479199,2.79747404161504
4.74534934934935,0.296500580832469,0.87694658196647,0.0953225355832632,1.69551943099514,0.0206383467506689,2.79926439124467
4.75736036036036,0.295973559695334,0.878229897016896,0.0951047608929223,1.69716931317363,0.0205873133926965,2.80105030831231
4.76937137137137,0.295448408763372,0.879510933036494,0.094887978994328,1.69881543031454,0.0205365317970884,2.80283181471212
4.78138238238238,0.294925118099206,0.880789698105549,0.0946721831140079,1.70045779956243,0.0204860001054034,2.80460893217642
4.79339339339339,0.294403677835735,0.882066200261447,0.0944573665399671,1.702096437945,0.0204357164774471,2.80638168227733
4.80540440440441,0.293884078175518,0.883340447498982,0.0942435226209925,1.70373136237418,0.0203856790910477,2.80815008642831
4.81741541541542,0.293366309390159,0.884612447770656,0.0940306447659663,1.70536258964716,0.0203358861418366,2.8099141658857
4.82942642642643,0.2928503618197,0.885882208986972,0.0938187264431884,1.70699013644743,0.0202863358430313,2.81167394175029
4.84143743743744,0.292336225872019,0.887149739016737,0.0936077611797089,1.70861401934583,0.0202370264252215,2.81342943496881
4.85344844844845,0.291823892022239,0.888415045687345,0.0933977425606688,1.71023425480151,0.0201879561361586,2.81518066633542
4.86545945945946,0.291313350812134,0.889678136785078,0.0931886642286497,1.71185085916299,0.0201391232405482,2.81692765649323
4.87747047047047,0.290804592849555,0.890939020055383,0.0929805198830325,1.7134638486691,0.0200905260198456,2.81867042593569
4.88948148148148,0.290297608807844,0.892197703203165,0.0927733032793645,1.71507323944998,0.0200421627720538,2.82040899500809
4.90149249249249,0.289792389425276,0.893454193893065,0.0925670082287345,1.71667904752805,0.0199940318115253,2.82214338390898
4.9135035035035,0.289288925504482,0.89470849974974,0.0923616285971572,1.71828128881897,0.019946131468766,2.82387361269155
4.92551451451452,0.288787207911902,0.895960628358143,0.0921571583049651,1.71987997913257,0.0198984600902422,2.82559970126503
4.93752552552553,0.288287227577227,0.897210587263799,0.0919535913262083,1.7214751341738,0.0198510160381903,2.82732166939607
4.94953653653654,0.287788975492853,0.898458383973072,0.0917509216880626,1.72306676954367,0.0198037976904292,2.82903953671013
4.96154754754755,0.28729244271334,0.899704025953444,0.0915491434702459,1.72465490074012,0.0197568034401756,2.83075332269275
4.97355855855856,0.28679762035488,0.900947520633774,0.0913482508044407,1.72623954315896,0.0197100316958618,2.83246304669093
4.98556956956957,0.28630449959476,0.902188875404571,0.091148237873726,1.72782071209477,0.0196634808809554,2.83416872791445
4.99758058058058,0.285813071670846,0.903428097618255,0.0909490989120157,1.72939842274176,0.0196171494337831,2.83587038543712
5.00959159159159,0.285323327881059,0.904665194589416,0.0907508282035042,1.73097269019468,0.0195710358073552,2.83756803819808
5.0216026026026,0.28483525958286,0.905900173595079,0.0905534200821199,1.73254352944964,0.019525138469194,2.83926170500307
5.03361361361361,0.284348858192748,0.907133041874954,0.0903568689309851,1.73411095540502,0.0194794559011637,2.84095140452569
5.04562462462463,0.28386411518575,0.908363806631694,0.0901611691818835,1.73567498286228,0.0194339865993033,2.8426371553086
5.05763563563564,0.283381022094926,0.909592475031148,0.0899663153147344,1.73723562652681,0.0193887290736613,2.84431897576479
5.06964664664665,0.282899570510877,0.910819054202611,0.0897723018570735,1.73879290100876,0.0193436818481329,2.84599688417874
5.08165765765766,0.282419752081255,0.912043551239071,0.0895791233835407,1.74034682082386,0.0192988434603,2.84767089870764
5.09366866866867,0.281941558510282,0.913265973197456,0.0893867745153742,1.74189740039424,0.0192542124612723,2.84934103738256
5.10567967967968,0.281464981558268,0.914486327098877,0.0891952499199118,1.74344465404921,0.0192097874155317,2.85100731810962
5.11769069069069,0.280990013041143,0.915704619928874,0.0890045443100972,1.74498859602609,0.0191655669007782,2.85266975867112
5.1297017017017,0.280516644829986,0.916920858637648,0.0888146524439943,1.74652924047097,0.019121549507778,2.85432837672674
5.14171271271271,0.280044868850559,0.918135050140308,0.0886255691243066,1.74806660143947,0.0190777338402141,2.85598318981457
5.15372372372372,0.279574677082852,0.9193472013171,0.088437289197903,1.74960069289758,0.0190341185145385,2.85763421535231
5.16573473473474,0.279106061560628,0.920557319013644,0.0882498075553496,1.75113152872234,0.0189907021598264,2.85928147063834
5.17774574574575,0.278639014370967,0.921765410041166,0.0880631191304476,1.75265912270263,0.0189474834176329,2.86092497285278
5.18975675675676,0.278173527653832,0.922971481176728,0.0878772188997772,1.75418348853993,0.0189044609418509,2.8625647390586
5.20176776776777,0.277709593601615,0.924175539163453,0.0876921018822465,1.75570463984902,0.0188616333985718,2.86420078620267
5.21377877877878,0.277247204458712,0.925377590710758,0.0875077631386468,1.75722259015875,0.0188189994659473,2.86583313111681
5.22578978978979,0.276786352521083,0.92657764249457,0.0873241977712137,1.75873735291272,0.0187765578340536,2.86746179051885
5.2378008008008,0.276327030135828,0.927775701157554,0.0871414009231929,1.76024894147004,0.018734307204757,2.8690867810136
5.24981181181181,0.275869229700761,0.928971773309334,0.0869593677784118,1.761757369106,0.0186922462915818,2.87070811909394
5.26182282282282,0.275412943663993,0.930165865526708,0.086778093560857,1.76326264901278,0.0186503738195798,2.87232582114177
5.27383383383383,0.274958164523516,0.931357984353867,0.0865975735342559,1.76476479430016,0.0186086885252009,2.87393990342903
5.28584484484485,0.274504884826791,0.932548136302611,0.0864178030016649,1.76626381799617,0.0185671891561668,2.87555038211866
5.29785585585586,0.27405309717034,0.933736327852562,0.0862387773050615,1.76775973304779,0.018525874471345,2.87715727326561
5.30986686686687,0.273602794199347,0.934922565451373,0.0860604918249424,1.76925255232165,0.0184847432406253,2.87876059281776
5.32187787787788,0.273153968607254,0.936106855514943,0.0858829419799259,1.77074228860463,0.0184437942447977,2.88036035661687
5.33388888888889,0.272706613135368,0.93728920442762,0.0857061232263594,1.77222895460455,0.018403026275432,2.88195658039957
5.3458998998999,0.272260720572472,0.938469618542413,0.085530031057932,1.77371256295084,0.0183624381347586,2.88354927979821
5.35791091091091,0.271816283754433,0.939648104181189,0.0853546610052916,1.77519312619516,0.0183220286355517,2.88513847034187
5.36992192192192,0.271373295563821,0.940824667634886,0.0851800086356669,1.77667065681203,0.0182817966010132,2.88672416745717
5.38193293293293,0.270931748929528,0.941999315163706,0.0850060695524937,1.77814516719948,0.0182417408646585,2.88830638646926
5.39394394394394,0.270491636826394,0.94317205299732,0.0848328393950459,1.77961666967966,0.0182018602702038,2.88988514260264
5.40595495495496,0.270052952274831,0.944342887335062,0.0846603138380715,1.78108517649949,0.0181621536714548,2.89146045098207
5.41796596596597,0.269615688340457,0.945511824346131,0.0844884885914323,1.7825506998312,0.0181226199321971,2.89303232663346
5.42997697697698,0.26917983813373,0.946678870169782,0.0843173593997482,1.78401325177302,0.0180832579260874,2.89460078448468
5.44198798798799,0.268745394809582,0.94784403091552,0.0841469220420462,1.78547284434973,0.0180440665365471,2.89616583936643
5.453998998999,0.268312351567069,0.949007312663293,0.0839771723314131,1.78692948951326,0.0180050446566561,2.89772750601312
5.46601001001001,0.267880701649008,0.950168721463682,0.0838081061146528,1.78838319914327,0.0179661911890489,2.89928579906364
5.47802102102102,0.267450438341631,0.951328263338089,0.0836397192719476,1.78983398504777,0.017927505045812,2.90084073306222
5.49003203203203,0.267021554974232,0.952485944278926,0.0834720077165234,1.79128185896364,0.0178889851483819,2.90239232245925
5.50204304304304,0.266594044918828,0.953641770249798,0.083304967394319,1.79272683255724,0.0178506304274449,2.90394058161206
5.51405405405405,0.266167901589814,0.954795747185692,0.0831385942836599,1.79416891742497,0.0178124398228384,2.90548552478574
5.52606506506507,0.265743118443623,0.955947880993154,0.082972884394935,1.7956081250938,0.0177744122834533,2.90702716615391
5.53807607607608,0.265319688978397,0.957098177550475,0.0828078337702779,1.79704446702185,0.0177365467671371,2.90856551979952
5.55008708708709,0.264897606733649,0.958246642707869,0.0826434384832522,1.79847795459894,0.017698842240599,2.91010059971559
5.5620980980981,0.26447686528994,0.959393282287652,0.0824796946385391,1.79990859914711,0.0176612976793161,2.91163241980603
5.57410910910911,0.264057458268547,0.960538102084418,0.082316598371631,1.80133641192118,0.0176239120674401,2.91316099388633
5.58612012012012,0.263639379331148,0.961681107865218,0.0821541458485265,1.80276140410925,0.0175866843977062,2.91468633568435
5.59813113113113,0.263222622179496,0.962822305369729,0.0819923332654304,1.80418358683327,0.0175496136713423,2.91620845884106
5.61014214214214,0.26280718055511,0.963961700310431,0.0818311568484569,1.80560297114952,0.0175126988979797,2.91772737691122
5.62215315315315,0.262393048238953,0.965099298372778,0.0816706128533358,1.80701956804915,0.017475939095565,2.9192431033642
5.63416416416416,0.261980219051128,0.966235105215368,0.0815106975651229,1.80843338845867,0.0174393332902733,2.9207556515846
5.64617517517518,0.26156868685057,0.96736912647011,0.0813514072979134,1.80984444324049,0.0174028805164213,2.922265034873
5.65818618618619,0.26115844553474,0.968501367742394,0.0811927383945587,1.81125274319339,0.0173665798163836,2.9237712664467
5.6701971971972,0.260749489039321,0.969631834611257,0.0810346872263863,1.81265829905301,0.0173304302405079,2.92527435944033
5.68220820820821,0.260341811337925,0.970760532629546,0.0808772501929234,1.81406112149237,0.0172944308470324,2.92677432690662
5.69421921921922,0.259935406441793,0.971887467324084,0.0807204237216236,1.81546122112236,0.0172585807020044,2.92827118181701
5.70623023023023,0.259530268399501,0.973012644195832,0.0805642042675964,1.81685860849217,0.0172228788791992,2.92976493706238
5.71824124124124,0.259126391296673,0.974136068720046,0.0804085883133401,1.81825329408982,0.0171873244600402,2.9312556054537
5.73025225225225,0.258723769255691,0.975257746346444,0.0802535723684781,1.81964528834261,0.0171519165335204,2.93274319972265
5.74226326326326,0.258322396435409,0.97637768249936,0.0800991529694977,1.8210346016176,0.0171166541961246,2.93422773252233
5.75427427427427,0.257922267030873,0.977495882577901,0.0799453266794921,1.82242124422205,0.0170815365517524,2.93570921642788
5.76628528528529,0.257523375273039,0.978612351956107,0.0797920900879055,1.82380522640389,0.0170465627116423,2.9371876639371
5.7782962962963,0.257125715428495,0.9797270959831,0.0796394398102812,1.8251865583522,0.0170117317942967,2.93866308747113
5.79030730730731,0.256729281799192,0.980840119983244,0.079487372488012,1.82656525019762,0.0169770429254079,2.94013549937502
5.80231831831832,0.256334068722163,0.981951429256295,0.0793358847880946,1.82794131201282,0.0169424952377851,2.9416049119184
5.81432932932933,0.255940070569262,0.983061029077549,0.0791849734028851,1.82931475381292,0.0169080878712819,2.94307133729605
5.82634034034034,0.255547281746889,0.984168924698,0.0790346350498591,1.83068558555598,0.0168738199727249,2.94453478762855
5.83835135135135,0.255155696695734,0.98527512134448,0.0788848664713733,1.83205381714334,0.0168396906958433,2.94599527496285
5.85036236236236,0.254765309890504,0.986379624219815,0.0787356644344304,1.83341945842017,0.0168056992011994,2.94745281127287
5.86237337337337,0.254376115839675,0.987482438502967,0.0785870257304463,1.83478251917576,0.0167718446561193,2.9489074084601
5.87438438438438,0.253988109085223,0.988583569349181,0.0784389471750201,1.83614300914407,0.0167381262346253,2.95035907835418
5.8863953953954,0.253601284202379,0.98968302189013,0.0782914256077068,1.83750093800406,0.0167045431173687,2.95180783271346
5.89840640640641,0.253215635799368,0.990780801234058,0.0781444578917924,1.83885631538013,0.0166710944915633,2.9532536832256
5.91041741741742,0.252831158517164,0.991876912465923,0.0779980409140714,1.84020915084254,0.0166377795509198,2.95469664150811
5.92242842842843,0.25244784702924,0.992971360647536,0.0778521715846276,1.84155945390779,0.0166045974955812,2.95613671910894
5.93443943943944,0.25206569604132,0.994064150817706,0.0777068468366157,1.84290723403907,0.0165715475320586,2.95757392750698
5.94645045045045,0.251684700291138,0.995155287992374,0.0775620636260474,1.84425250064658,0.0165386288731681,2.9590082781127
5.95846146146146,0.251304854548197,0.996244777164754,0.0774178189315783,1.84559526308801,0.016505840737968,2.96043978226858
5.97047247247247,0.250926153613525,0.997332623305471,0.0772741097542977,1.84693553066886,0.0164731823516977,2.96186845124974
5.98248348348348,0.250548592319444,0.998418831362694,0.0771309331175211,1.84827331264288,0.0164406529457157,2.96329429626443
5.99449449449449,0.250172165529331,0.999503406262273,0.0769882860665845,1.84960861821243,0.0164082517574404,2.96471732845458
6.00650550550551,0.249796868137384,1.00058635290787,0.0768461656686409,1.85094145652883,0.0163759780302895,2.96613755889628
6.01851651651652,0.249422695068396,1.00166767618111,0.0767045690124598,1.8522718366928,0.0163438310136218,2.96755499860036
6.03052752752753,0.249049641277522,1.00274738094167,0.076563493208228,1.85359976775479,0.0163118099626788,2.96896965851285
6.04253853853854,0.248677701750054,1.00382547202746,0.0764229353873533,1.85492525871535,0.0162799141385269,2.97038154951551
6.05454954954955,0.248306871501194,1.00490195425472,0.0762828927022699,1.85624831852551,0.0162481428080011,2.97179068242632
6.06656056056056,0.247937145575836,1.00597683241817,0.076143362326246,1.85756895608714,0.0162164952436484,2.97319706800001
6.07857157157157,0.247568519048341,1.00705011129112,0.0760043414531939,1.85888718025331,0.0161849707236723,2.97460071692849
6.09058258258258,0.247200987022319,1.00812179562561,0.0758658272974815,1.86020299982863,0.0161535685318783,2.97600163984142
6.10259359359359,0.246834544630416,1.00919189015252,0.0757278170937468,1.86151642356963,0.0161222879576192,2.97739984730661
6.1146046046046,0.246469187034092,1.01026039958172,0.0755903080967132,1.86282746018508,0.0160911282957417,2.97879534983057
6.12661561561562,0.246104909423416,1.01132732860219,0.075453297581008,1.86413611833638,0.0160600888465336,2.98018815785891
6.13862662662663,0.245741707016848,1.0123926818821,0.0753167828409822,1.86544240663784,0.0160291689156708,2.9815782817769
6.15063763763764,0.245379575061035,1.013456464069,0.0751807611905321,1.86674633365708,0.0159983678141665,2.98296573190984
6.16264864864865,0.2450185088306,1.0145186797899,0.0750452299629236,1.86804790791534,0.0159676848583192,2.9843505185236
6.17465965965966,0.244658503627938,1.0155793336514,0.0749101865106175,1.86934713788779,0.0159371193696622,2.98573265182501
6.18667067067067,0.244299554783014,1.01663843023979,0.0747756282050975,1.87064403200394,0.0159066706749141,2.98711214196236
6.19868168168168,0.243941657653157,1.01769597412123,0.0746415524366992,1.87193859864786,0.015876338105929,2.98848899902583
6.21069269269269,0.243584807622863,1.01875196984178,0.074507956614442,1.8732308461586,0.0158461209996475,2.98986323304792
6.2227037037037,0.243229000103598,1.0198064219276,0.0743748381658614,1.87452078283045,0.0158160186980488,2.99123485400391
6.23471471471472,0.242874230533594,1.020859334885,0.0742421945368446,1.87580841691331,0.0157860305481024,2.99260387181228
6.24672572572573,0.242520494377664,1.02191071320062,0.0741100231914669,1.87709375661295,0.0157561559017213,2.99397029633515
6.25873673673674,0.242167787127,1.02296056134149,0.0739783216118299,1.87837681009137,0.0157263941157154,2.9953341373787
6.27074774774775,0.241816104298989,1.02400888375516,0.0738470872979018,1.87965758546709,0.0156967445517448,2.99669540469359
6.28275875875876,0.241465441437017,1.02505568486982,0.0737163177673593,1.88093609081547,0.0156672065762747,2.99805410797538
6.29476976976977,0.241115794110282,1.02610096909443,0.0735860105554307,1.88221233416899,0.0156377795605299,2.99941025686496
6.30678078078078,0.240767157913612,1.02714474081878,0.0734561632147417,1.88348632351759,0.0156084628804504,3.00076386094893
6.31879179179179,0.240419528467273,1.02818700441365,0.0733267733151614,1.88475806680894,0.0155792559166474,3.00211492976003
6.3308028028028,0.240072901416791,1.02922776423091,0.0731978384436513,1.88602757194875,0.0155501580543592,3.00346347277754
6.34281381381382,0.239727272432767,1.03026702460359,0.0730693562041149,1.88729484680107,0.0155211686834087,3.00480949942768
6.35482482482483,0.239382637210701,1.03130478984605,0.0729413242172498,1.88855989918856,0.0154922871981602,3.00615301908398
6.36683583583584,0.239038991470806,1.03234106425404,0.0728137401204,1.88982273689282,0.0154635129974774,3.00749404106771
6.37884684684685,0.238696330957839,1.03337585210483,0.0726866015674113,1.89108336765463,0.015434845484682,3.00883257464825
6.39085785785786,0.238354651440918,1.0344091576573,0.0725599062284872,1.89234179917427,0.0154062840675119,3.01016862904347
6.40286886886887,0.238013948713355,1.03544098515207,0.0724336517900465,1.89359803911177,0.015377828158081,3.01150221342011
6.41487987987988,0.237674218592476,1.03647133881157,0.0723078359545828,1.89485209508725,0.0153494771728383,3.01283333689417
6.42689089089089,0.237335456919457,1.03750022284017,0.0721824564405248,1.89610397468111,0.0153212305325286,3.01416200853128
6.4389019019019,0.236997659559149,1.03852764142428,0.0720575109820984,1.89735368543438,0.0152930876621523,3.01548823734705
6.45091291291291,0.236660822399911,1.03955359873244,0.0719329973291904,1.89860123484896,0.0152650479909272,3.01681203230749
6.46292392392392,0.236324941353446,1.04057809891543,0.0718089132472134,1.89984663038788,0.0152371109522493,3.0181334023293
6.47493493493494,0.235990012354632,1.04160114610638,0.071685256516972,1.90108987947561,0.015209275983655,3.01945235628028
6.48694594594595,0.235656031361359,1.04262274442084,0.0715620249345304,1.90233098949826,0.0151815425267831,3.02076890297969
6.49895695695696,0.235322994354368,1.04364289795691,0.071439216311082,1.90356996780391,0.0151539100273377,3.02208305119858
6.51096796796797,0.234990897337087,1.04466161079533,0.071316828472819,1.90480682170284,0.0151263779350511,3.02339480966014
6.52297897897898,0.234659736335475,1.04567888699957,0.0711948592608049,1.90604155846777,0.0150989457036471,3.02470418704007
6.53498998998999,0.234329507397858,1.04669473061595,0.0710733065308472,1.90727418533417,0.0150716127908056,3.02601119196691
6.547001001001,0.234000206594777,1.04770914567368,0.0709521681533715,1.90850470950045,0.0150443786581258,3.02731583302238
6.55901201201201,0.233671830018831,1.04872213618504,0.0708314420132976,1.90973313812825,0.0150172427710917,3.02861811874171
6.57102302302302,0.233344373784519,1.0497337061454,0.0707111260099163,1.91095947834272,0.0149902045990368,3.02991805761401
6.58303403403403,0.233017834028091,1.05074385953336,0.0705912180567672,1.91218373723267,0.0149632636151095,3.03121565808256
6.59504504504505,0.232692206907395,1.05175260031082,0.0704717160815186,1.91340592185093,0.014936419296239,3.03251092854517
6.60705605605606,0.232367488601723,1.05275993242309,0.0703526180258478,1.91462603921453,0.0149096711231012,3.03380387735448
6.61906706706707,0.232043675311668,1.05376585979896,0.0702339218453228,1.91584409630493,0.0148830185800855,3.0350945128183
6.63107807807808,0.231720763258968,1.05477038635084,0.0701156255092858,1.9170601000683,0.0148564611552616,3.03638284319993
6.64308908908909,0.231398748686366,1.05577351597477,0.0699977270007368,1.91827405741575,0.0148299983403465,3.03766887671847
6.6551001001001,0.23107762785746,1.0567752525506,0.0698802243162196,1.91948597522355,0.0148036296306724,3.03895262154914
6.66711111111111,0.230757397056561,1.05777559994202,0.0697631154657075,1.92069586033335,0.0147773545251543,3.0402340858236
6.67912212212212,0.230438052588547,1.05877456199666,0.069646398472492,1.92190371955247,0.0147511725262586,3.04151327763023
6.69113313313313,0.230119590778723,1.05977214254621,0.0695300713730707,1.92310955965406,0.0147250831399714,3.04279020501447
6.70314414414414,0.22980200797268,1.06076834540647,0.0694141322170373,1.92431338737737,0.0146990858757676,3.04406487597912
6.71515515515516,0.229485300536155,1.06176317437745,0.0692985790669734,1.92551520942796,0.0146731802465799,3.04533729848459
6.72716616616617,0.22916946485489,1.06275663324347,0.0691834099983393,1.92671503247795,0.014647365768769,3.04660748044929
6.73917717717718,0.228854497334498,1.06374872577323,0.0690686230993684,1.9279128631662,0.0146216419620926,3.04787542974984
6.75118818818819,0.228540394400326,1.06473945571989,0.0689542164709605,1.92910870809856,0.0145960083496765,3.0491411542214
6.7631991991992,0.228227152497317,1.06572882682119,0.0688401882265775,1.93030257384808,0.0145704644579846,3.05040466165797
6.77521021021021,0.227914768089879,1.0667168427995,0.0687265364921398,1.93149446695523,0.0145450098167897,3.05166595981267
6.78722122122122,0.227603237661752,1.06770350736192,0.0686132594059232,1.93268439392812,0.014519643959145,3.052925056398
6.79923223223223,0.227292557715871,1.06868882420035,0.0685003551184576,1.93387236124268,0.0144943664213554,3.05418195908615
6.81124324324324,0.226982724774244,1.06967279699158,0.0683878217924263,1.93505837534293,0.0144691767429492,3.0554366755093
6.82325425425426,0.226673735377814,1.07065542939739,0.0682756576025662,1.93624244264113,0.01444407446665,3.05668921325985
6.83526526526527,0.226365586086334,1.0716367250646,0.0681638607355692,1.93742456951804,0.0144190591383494,3.05793957989071
6.84727627627628,0.226058273478239,1.07261668762519,0.0680524293899846,1.93860476232308,0.0143941303070791,3.0591877829156
6.85928728728729,0.22575179415052,1.07359532069632,0.0679413617761219,1.93978302737456,0.0143692875249844,3.0604338298093
6.8712982982983,0.225446144718597,1.07457262788049,0.0678306561159555,1.9409593709599,0.014344530347297,3.06167772800791
6.88330930930931,0.225141321816194,1.07554861276554,0.0677203106430298,1.94213379933578,0.0143198583323084,3.06291948490915
6.89532032032032,0.224837322095218,1.0765232789248,0.0676103236023647,1.94330631872838,0.014295271041344,3.06415910787257
6.90733133133133,0.224534142225635,1.07749662991711,0.0675006932503631,1.94447693533359,0.0142707680387365,3.06539660421988
6.91934234234234,0.224231778895345,1.07846866928693,0.0673914178547187,1.94564565531716,0.0142463488918009,3.06663198123513
6.93135335335335,0.22393022881007,1.07943940056442,0.0672824956943244,1.94681248481491,0.0142220131708085,3.06786524616505
6.94336436436437,0.223629488693224,1.08040882726549,0.0671739250591823,1.94797742993297,0.0141977604489619,3.06909640621924
6.95537537537538,0.223329555285801,1.08137695289191,0.0670657042503142,1.94914049674791,0.0141735903023699,3.07032546857046
6.96738638638639,0.223030425346258,1.08234378093136,0.0669578315796726,1.95030169130695,0.0141495023100231,3.07155244035486
6.9793973973974,0.222732095650392,1.08330931485753,0.0668503053700536,1.95146101962816,0.0141254960537691,3.07277732867225
6.99140840840841,0.222434562991231,1.08427355813015,0.0667431239550091,1.95261848770064,0.0141015711182885,3.07400014058631
7.00341941941942,0.222137824178913,1.08523651419513,0.0666362856787616,1.95377410148472,0.0140777270910709,3.07522088312489
7.01543043043043,0.221841876040578,1.08619818648456,0.0665297888961183,1.9549278669121,0.0140539635623914,3.07643956328019
7.02744144144144,0.22154671542025,1.08715857841686,0.0664236319723869,1.95607978988609,0.0140302801252866,3.07765618800905
7.03945245245245,0.221252339178729,1.0881176933968,0.066317813283292,1.95722987628176,0.014006676375532,3.07887076423317
7.05146346346346,0.220958744193474,1.08907553481557,0.0662123312148922,1.95837813194611,0.0139831519116186,3.08008329883933
7.06347447447448,0.2206659273585,1.09003210605088,0.066107184163498,1.95952456269826,0.0139597063347303,3.08129379867965
7.07548548548549,0.220373885584261,1.09098741046704,0.0660023705355904,1.96066917432966,0.0139363392487211,3.08250227057181
7.0874964964965,0.220082615797548,1.09194145141498,0.0658978887477409,1.96181197260421,0.0139130502600933,3.08370872129929
7.09950750750751,0.219792114941376,1.09289423223238,0.0657937372265312,1.96295296325845,0.0138898389779748,3.08491315761157
7.11151851851852,0.219502379974879,1.09384575624368,0.0656899144084745,1.96409215200176,0.0138667050140978,3.08611558622441
7.12352952952953,0.219213407873206,1.09479602676021,0.0655864187399372,1.96522954451651,0.0138436479827768,3.08731601382001
7.13554054054054,0.218925195627413,1.09574504708023,0.0654832486770614,1.96636514645823,0.0138206675008871,3.08851444704728
7.14755155155155,0.218637740244358,1.09669282048897,0.0653804026856882,1.96749896345579,0.013797763187844,3.08971089252205
7.15956256256256,0.218351038746599,1.09763935025876,0.0652778792412815,1.96863100111153,0.0137749346655814,3.09090535682727
7.17157357357357,0.218065088172294,1.09858463964905,0.065175676828853,1.9697612650015,0.013752181558531,3.09209784651325
7.18358458458458,0.217779885575091,1.09952869190649,0.065073793942887,1.97088976067555,0.013729503493602,3.09328836809788
7.1955955955956,0.217495428024036,1.10047151026502,0.064972229087267,1.97201649365753,0.0137069001001605,3.09447692806681
7.20760660660661,0.217211712603465,1.10141309794588,0.0648709807752024,1.97314146944544,0.0136843710100093,3.0956635328737
7.21961761761762,0.216928736412911,1.10235345815775,0.0647700475291556,1.97426469351161,0.013661915857368,3.09684818894041
7.23162862862863,0.216646496566999,1.10329259409675,0.0646694278807705,1.97538617130283,0.013639534278853,3.0980309026572
7.24363963963964,0.216364990195352,1.10423050894655,0.0645691203708013,1.97650590824056,0.0136172259134582,3.09921168038297
7.25565065065065,0.216084214442494,1.10516720587842,0.0644691235490414,1.977623909721,0.0135949904025356,3.10039052844542
7.26766166166166,0.215804166467748,1.10610268805126,0.0643694359742543,1.97874018111534,0.0135728273897755,3.10156745314131
7.27967267267267,0.215524843445148,1.10703695861174,0.0642700562141038,1.97985472776985,0.0135507365211882,3.1027424607366
7.29168368368368,0.215246242563339,1.1079700206943,0.0641709828450857,1.98096755500608,0.0135287174450848,3.10391555746669
7.3036946946947,0.214968361025483,1.10890187742121,0.0640722144524596,1.98207866812096,0.0135067698120585,3.10508674953662
7.31570570570571,0.214691196049166,1.1098325319027,0.0639737496301818,1.983188072387,0.0134848932749663,3.10625604312123
7.32771671671672,0.214414744866307,1.11076198723694,0.0638755869808382,1.98429577305242,0.0134630874889105,3.1074234443654
7.33972772772773,0.214139004723062,1.11169024651016,0.0637777251155788,1.98540177534129,0.0134413521112207,3.10858895938421
7.35173873873874,0.213863972879736,1.11261731279669,0.0636801626540515,1.9865060844537,0.0134196868014358,3.10975259426318
7.36374974974975,0.213589646610691,1.113543189159,0.0635828982243378,1.98760870556587,0.0133980912212863,3.11091435505838
7.37576076076076,0.213316023204256,1.11446787864781,0.0634859304628881,1.98870964383036,0.0133765650346766,3.1120742477967
7.38777177177177,0.213043099962637,1.11539138430211,0.0633892580144581,1.98980890437613,0.0133551079076677,3.11323227847599
7.39978278278278,0.21277087420183,1.11631370914924,0.0632928795320458,1.99090649230877,0.0133337195084596,3.11438845306526
7.41179379379379,0.212499343251529,1.11723485620493,0.0631967936768287,1.99200241271055,0.0133123995073746,3.11554277750487
7.42380480480481,0.212228504455046,1.11815482847338,0.0631009991181019,1.99309667064067,0.0132911475768402,3.1166952577067
7.43581581581582,0.211958355169217,1.11907362894731,0.063005494533217,1.99418927113528,0.0132699633913723,3.11784589955435
7.44782682682683,0.211688892764319,1.11999126060802,0.0629102786075203,1.99528021920774,0.0132488466275585,3.11899470890331
7.45983783783784,0.211420114623986,1.12090772642544,0.0628153500342938,1.99636951984864,0.0132277969640418,3.12014169158112
7.47184884884885,0.211152018145124,1.12182302935821,0.0627207075146942,1.99745717802605,0.0132068140815044,3.12128685338758
7.48385985985986,0.210884600737822,1.12273717235371,0.0626263497576943,1.99854319868556,0.0131858976626511,3.12243020009492
7.49587087087087,0.210617859825276,1.12365015834812,0.0625322754800244,1.99962758675047,0.0131650473921939,3.12357173744794
7.50788188188188,0.210351792843701,1.1245619902665,0.0624384834061136,2.00071034712192,0.0131442629568355,3.12471147116423
7.51989289289289,0.210086397242253,1.12547267102283,0.0623449722680327,2.00179148467899,0.0131235440452543,3.12584940693433
7.5319039039039,0.209821670482943,1.12638220352007,0.0622517408054366,2.00287100427889,0.0131028903480883,3.12698555042186
7.54391491491492,0.209557610040557,1.12729059065019,0.0621587877655079,2.00394891075702,0.0130823015579201,3.12811990726375
7.55592592592593,0.209294213402581,1.12819783529428,0.062066111902901,2.00502520892715,0.0130617773692613,3.12925248307036
7.56793693693694,0.209031478069114,1.12910394032256,0.061973711979686,2.00609990358154,0.0130413174785376,3.13038328342569
7.57994794794795,0.208769401552793,1.13000890859443,0.061881586765294,2.00717299949106,0.013020921584074,3.13151231388748
7.59195895895896,0.208507981378714,1.13091274295858,0.0617897350364621,2.00824450140531,0.0130005893860794,3.13263957998745
7.60396996996997,0.208247215084353,1.13181544625297,0.0616981555771798,2.00931441405276,0.0129803205866325,3.13376508723142
7.61598098098098,0.20798710021949,1.13271702130494,0.0616068471786346,2.01038274214089,0.0129601148896671,3.13488884109946
7.62799199199199,0.207727634346132,1.13361747093122,0.0615158086391595,2.01144949035627,0.0129399720009575,3.13601084704609
7.640003003003,0.207468815038436,1.13451679793804,0.0614250387641799,2.01251466336473,0.0129198916281042,3.1371311105004
7.65201401401401,0.207210639882635,1.13541500512111,0.0613345363661614,2.01357826581143,0.0128998734805202,3.13824963686625
7.66402502502503,0.206953106476959,1.13631209526572,0.0612443002645582,2.01464030232104,0.0128799172694163,3.13936643152236
7.67603603603604,0.206696212431567,1.13720807114681,0.0611543292857615,2.01570077749784,0.0128600227077878,3.14048149982255
7.68804704704705,0.206439955368467,1.13810293552895,0.0610646222630488,2.0167596959258,0.0128401895104006,3.14159484709582
7.70005805805806,0.206184332921446,1.13899669116647,0.0609751780365333,2.01781706216877,0.0128204173937773,3.14270647864655
7.71206906906907,0.205929342735997,1.13988934080344,0.0608859954531143,2.01887288077053,0.0128007060761838,3.14381639975463
7.72408008008008,0.205674982469244,1.14078088717379,0.0607970733664271,2.01992715625495,0.0127810552776163,3.14492461567561
7.73609109109109,0.205421249789875,1.1416713330013,0.0607084106367941,2.02097989312609,0.0127614647197875,3.14603113164086
7.7481021021021,0.205168142378065,1.14256068099969,0.0606200061311766,2.02203109586833,0.0127419341261138,3.14713595285772
7.76011311311311,0.20491565792541,1.14344893387265,0.0605318587231256,2.02308076894645,0.0127224632217021,3.14823908450961
7.77212412412412,0.204663794134856,1.14433609431389,0.0604439672927347,2.0241289168058,0.0127030517333371,3.14934053175625
7.78413513513514,0.204412548720626,1.14522216500721,0.0603563307265923,2.02517554387235,0.0126836993894684,3.15044029973373
7.79614614614615,0.204161919408155,1.1461071486265,0.060268947917735,2.02622065455286,0.0126644059201978,3.15153839355468
7.80815715715716,0.20391190393402,1.14699104783586,0.0601818177656003,2.02726425323493,0.0126451710572667,3.15263481830845
7.82016816816817,0.20366250004587,1.14787386528958,0.0600949391759811,2.02830634428717,0.0126259945340439,3.15372957906118
7.83217917917918,0.203413705502361,1.14875560363223,0.0600083110609794,2.02934693205928,0.0126068760855132,3.15482268085601
7.84419019019019,0.203165518073088,1.14963626549869,0.0599219323389612,2.03038602088217,0.0125878154482611,3.15591412871316
7.8562012012012,0.202917935538517,1.1505158535142,0.0598358019345112,2.03142361506803,0.0125688123604645,3.15700392763012
7.86821221221221,0.202670955689921,1.15139437029441,0.0597499187783887,2.03245971891051,0.0125498665618793,3.15809208258175
7.88022322322322,0.202424576329313,1.15227181844542,0.0596642818074825,2.03349433668475,0.0125309777938279,3.15917859852044
7.89223423423424,0.20217879526938,1.15314820056385,0.0595788899647679,2.03452747264754,0.0125121457991879,3.16026348037622
7.90424524524525,0.201933610333422,1.15402351923684,0.0594937421992627,2.03555913103741,0.0124933703223802,3.16134673305693
7.91625625625626,0.201689019355282,1.15489777704215,0.0594088374659841,2.03658931607472,0.0124746511093574,3.16242836144832
7.92826726726727,0.201445020179286,1.15577097654815,0.0593241747259063,2.03761803196177,0.0124559879075923,3.1635083704142
7.94027827827828,0.201201610660181,1.15664312031392,0.0592397529459176,2.03864528288292,0.0124373804660669,3.16458676479656
7.95228928928929,0.200958788663068,1.15751421088926,0.0591555710987789,2.03967107300467,0.0124188285352607,3.1656635494157
7.9643003003003,0.200716552063342,1.15838425081474,0.0590716281630817,2.04069540647577,0.0124003318671399,3.16673872907039
7.97631131131131,0.200474898746631,1.15925324262175,0.0589879231232068,2.04171828742732,0.0123818902151462,3.16781230853796
7.98832232232232,0.20023382660873,1.16012118883255,0.0589044549692836,2.04273971997289,0.0123635033341856,3.16888429257443
8.00033333333333,0.199993333555548,1.16098809196029,0.0588212226971491,2.04375970820857,0.0123451709806181,3.16995468591467
8.01234434434434,0.199753417503038,1.16185395450909,0.0587382253083081,2.04477825621312,0.0123268929122463,3.17102349327249
8.02435535535536,0.199514076377144,1.16271877897404,0.0586554618098927,2.04579536804804,0.0123086688883054,3.17209071934077
8.03636636636637,0.199275308113737,1.16358256784129,0.0585729312146232,2.04681104775768,0.012290498669452,3.17315636879162
8.04837737737738,0.199037110658557,1.16444532358806,0.0584906325407687,2.04782529936931,0.012272382017754,3.17422044627644
8.06038838838839,0.198799481967156,1.16530704868269,0.058408564812108,2.04883812689327,0.0122543186966802,3.1752829564261
8.0723993993994,0.198562420004836,1.16616774558468,0.0583267270578913,2.04984953432299,0.0122363084710898,3.17634390385103
8.08441041041041,0.198325922746594,1.16702741674476,0.0582451183128016,2.05085952563516,0.0122183511072223,3.17740329314134
8.09642142142142,0.198089988177061,1.16788606460487,0.058163737616917,2.05186810478978,0.0122004463726876,3.17846112886696
8.10843243243243,0.197854614290451,1.16874369159827,0.0580825840156729,2.05287527573026,0.0121825940364556,3.17951741557774
8.12044344344344,0.197619799090494,1.16960030014955,0.0580016565598248,2.05388104238351,0.0121647938688465,3.18057215780355
8.13245445445445,0.19738554059039,1.17045589267465,0.0579209543054112,2.05488540866004,0.0121470456415209,3.18162536005445
8.14446546546547,0.197151836812748,1.17131047158096,0.057840476313717,2.05588837845405,0.01212934912747,3.18267702682076
8.15647647647648,0.196918685789528,1.17216403926728,0.057760221651237,2.05688995564353,0.012111704101006,3.18372716257319
8.16848748748749,0.196686085561991,1.17301659812394,0.0576801893896397,2.05789014409032,0.0120941103377525,3.18477577176296
8.1804984984985,0.196454034180642,1.17386815053279,0.0576003786057318,2.05888894764023,0.0120765676146349,3.18582285882188
8.19250950950951,0.196222529705174,1.17471869886725,0.0575207883814226,2.05988637012311,0.012059075709871,3.18686842816253
8.20452052052052,0.195991570204416,1.17556824549238,0.0574414178036886,2.06088241535296,0.0120416344029615,3.1879124841783
8.21653153153153,0.195761153756277,1.17641679276485,0.0573622659645388,2.06187708712798,0.0120242434746814,3.18895503124353
8.22854254254254,0.195531278447697,1.17726434303306,0.0572833319609799,2.06287038923069,0.0120069027070698,3.18999607371364
8.24055355355355,0.195301942374588,1.17811089863714,0.0572046148949823,2.06386232542801,0.0119896118834216,3.19103561592521
8.25256456456456,0.195073143641787,1.17895646190896,0.0571261138734456,2.06485289947134,0.0119723707882782,3.19207366219609
8.26457557557558,0.194844880363,1.17980103517223,0.0570478280081651,2.06584211509664,0.0119551792074183,3.19311021682554
8.27658658658659,0.194617150660753,1.1806446207425,0.0569697564157983,2.06682997602453,0.0119380369278496,3.19414528409429
8.2885975975976,0.194389952666338,1.1814872209272,0.0568918982178314,2.06781648596036,0.0119209437377994,3.19517886826467
8.30060860860861,0.194163284519764,1.18232883802568,0.0568142525405468,2.06880164859431,0.0119038994267063,3.19621097358073
8.31261961961962,0.193937144369703,1.18316947432927,0.0567368185149902,2.06978546760143,0.0118869037852114,3.19724160426831
8.32463063063063,0.193711530373444,1.18400913212127,0.0566595952769378,2.07076794664178,0.0118699566051496,3.19827076453519
8.33664164164164,0.193486440696842,1.18484781367705,0.0565825819668649,2.07174908936049,0.0118530576795415,3.19929845857113
8.34865265265265,0.193261873514263,1.18568552126402,0.0565057777299135,2.07272889938782,0.0118362068025844,3.20032469054804
8.36066366366366,0.193037827008543,1.18652225714173,0.0564291817158606,2.07370738033927,0.0118194037696444,3.20134946462003
8.37267467467467,0.192814299370931,1.18735802356184,0.0563527930790873,2.07468453581563,0.0118026483772481,3.20237278492353
8.38468568568569,0.192591288801048,1.18819282276823,0.0562766109785472,2.07566036940309,0.011785940423074,3.20339465557741
8.3966966966967,0.192368793506831,1.18902665699698,0.0562006345777358,2.0766348846733,0.0117692797059447,3.20441508068304
8.40870770770771,0.192146811704491,1.18985952847642,0.0561248630446598,2.07760808518347,0.0117526660258189,3.20543406432442
8.42071871871872,0.191925341618463,1.19069143942719,0.0560492955518067,2.0785799744764,0.0117360991837831,3.20645161056826
8.43272972972973,0.191704381481357,1.19152239206222,0.0559739312761149,2.07955055608061,0.0117195789820437,3.2074677234641
8.44474074074074,0.191483929533914,1.19235238858685,0.0558987693989433,2.08051983351041,0.0117031052239194,3.20848240704437
8.45675175175175,0.191263984024958,1.19318143119877,0.0558238091060423,2.08148781026593,0.0116866777138332,3.20949566532451
8.46876276276276,0.19104454321135,1.19400952208813,0.055749049587524,2.08245448983326,0.0116702962573044,3.21050750230308
8.48077377377377,0.19082560535794,1.19483666343754,0.055674490037833,2.08341987568446,0.0116539606609417,3.21151792196183
8.49278478478478,0.190607168737524,1.1956628574221,0.0556001296557178,2.08438397127769,0.0116376707324347,3.21252692826579
8.5047957957958,0.190389231630798,1.19648810620946,0.0555259676442016,2.08534678005727,0.0116214262805468,3.21353452516338
8.51680680680681,0.190171792326311,1.19731241195983,0.0554520032105544,2.08630830545374,0.0116052271151078,3.21454071658651
8.52881781781782,0.189954849120423,1.19813577682602,0.0553782355662643,2.08726855088391,0.0115890730470063,3.21554550645064
8.54082882882883,0.189738400317256,1.19895820295349,0.0553046639270098,2.08822751975102,0.0115729638881822,3.2165488986549
8.55283983983984,0.189522444228657,1.19977969248035,0.0552312875126316,2.0891852154447,0.0115568994516199,3.21755089708218
8.56485085085085,0.189306979174148,1.20060024753743,0.0551581055471055,2.09014164134114,0.0115408795513405,3.2185515055992
8.57686186186186,0.189092003480883,1.2014198702483,0.0550851172585146,2.09109680080309,0.011524904002395,3.21955072805661
8.58887287287287,0.188877515483608,1.20223856272928,0.0550123218790227,2.09205069717997,0.0115089726208569,3.22054856828908
8.60088388388388,0.188663513524615,1.2030563270895,0.0549397186448467,2.09300333380792,0.0114930852238155,3.22154503011541
8.61289489489489,0.188449995953701,1.20387316543094,0.0548673067962304,2.09395471400991,0.0114772416293685,3.22254011733856
8.62490590590591,0.188236961128125,1.20468907984843,0.0547950855774179,2.09490484109574,0.0114614416566154,3.2235338337458
8.63691691691692,0.188024407412566,1.2055040724297,0.0547230542366271,2.09585371836218,0.0114456851256505,3.22452618310877
8.64892792792793,0.187812333179079,1.20631814525542,0.0546512120260238,2.09680134909299,0.0114299718575558,3.22551716918355
8.66093893893894,0.187600736807058,1.20713130039923,0.0545795582016959,2.097747736559,0.0114143016743946,3.22650679571077
8.67294994994995,0.187389616683191,1.20794353992774,0.0545080920236274,2.09869288401821,0.0113986743992049,3.22749506641568
8.68496096096096,0.187178971201419,1.20875486590062,0.0544368127556732,2.0996367947158,0.0113830898559919,3.22848198500825
8.69697197197197,0.186968798762899,1.20956528037057,0.0543657196655338,2.10057947188424,0.0113675478697227,3.22946755518323
8.70898298298298,0.186759097775959,1.21037478538338,0.0542948120247302,2.10152091874335,0.0113520482663184,3.23045178062027
8.72099399399399,0.18654986665606,1.21118338297799,0.0542240891085788,2.10246113850036,0.0113365908726486,3.23143466498394
8.733005005005,0.186341103825756,1.21199107518646,0.054153550196167,2.10340013434995,0.0113211755165244,3.23241621192389
8.74501601601602,0.186132807714655,1.21279786403405,0.0540831945703288,2.10433790947438,0.0113058020266923,3.23339642507486
8.75702702702703,0.185924976759378,1.21360375153922,0.0540130215176199,2.10527446704349,0.0112904702328278,3.23437530805683
8.76903803803804,0.18571760940352,1.21440873971368,0.0539430303282944,2.10620981021478,0.0112751799655289,3.23535286447502
8.78104904904905,0.185510704097614,1.2152128305624,0.0538732202962801,2.10714394213351,0.01125993105631,3.23632909792004
8.79306006006006,0.185304259299088,1.21601602608368,0.0538035907191553,2.10807686593271,0.011244723337596,3.23730401196793
8.80507107107107,0.185098273472231,1.21681832826912,0.053734140898125,2.10900858473331,0.0112295566427155,3.23827761018027
8.81708208208208,0.18489274508815,1.2176197391037,0.0536648701379977,2.10993910164411,0.0112144308058955,3.23924989610421
8.82909309309309,0.184687672624739,1.2184202605658,0.0535957777471618,2.11086841976193,0.0111993456622546,3.24022087327259
8.8411041041041,0.184483054566634,1.2192198946272,0.0535268630375632,2.11179654217162,0.0111843010477977,3.24119054520401
8.85311511511511,0.184278889405181,1.22001864325314,0.0534581253246819,2.11272347194616,0.0111692967994095,3.24215891540288
8.86512612612613,0.184075175638397,1.22081650840234,0.0533895639275095,2.11364921214667,0.0111543327548489,3.24312598735954
8.87713713713714,0.183871911770931,1.22161349202702,0.053321178168527,2.11457376582253,0.011139408752743,3.24409176455029
8.88914814814815,0.183669096314033,1.22240959607295,0.053252967373682,2.11549713601137,0.0111245246325817,3.24505625043749
8.90115915915916,0.183466727785513,1.22320482247945,0.053184930872367,2.11641932573921,0.0111096802347112,3.24601944846965
8.91317017017017,0.183264804709704,1.22399917317945,0.0531170679973972,2.11734033802045,0.011094875400329,3.24698136208145
8.92518118118118,0.183063325617431,1.22479265009949,0.0530493780849886,2.11826017585798,0.0110801099714779,3.24794199469388
8.93719219219219,0.182862289045972,1.22558525515975,0.0529818604747366,2.11917884224321,0.0110653837910404,3.24890134971427
8.9492032032032,0.182661693539024,1.2263769902741,0.0529145145095942,2.12009634015613,0.0110506967027332,3.24985943053635
8.96121421421421,0.182461537646664,1.22716785735013,0.0528473395358512,2.12101267256537,0.0110360485511016,3.25081624054039
8.97322522522522,0.182261819925322,1.22795785828913,0.0527803349031124,2.12192784242827,0.0110214391815142,3.25177178309319
8.98523623623624,0.182062538937737,1.22874699498617,0.0527134999642772,2.12284185269093,0.0110068684401571,3.2527260615482
8.99724724724725,0.18186369325293,1.22953526933011,0.0526468340755184,2.12375470628826,0.0109923361740288,3.25367907924558
9.00925825825826,0.181665281446165,1.23032268320361,0.0525803365962616,2.12466640614404,0.0109778422309349,3.25463083951227
9.02126926926927,0.181467302098917,1.23110923848318,0.0525140068891649,2.12557695517099,0.0109633864594824,3.25558134566207
9.03328028028028,0.18126975379884,1.2318949370392,0.052447844320098,2.1264863562708,0.0109489687090749,3.25653060099566
9.04529129129129,0.181072635139728,1.23267978073595,0.0523818482581226,2.1273946123342,0.0109345888299071,3.25747860880075
9.0573023023023,0.180875944721487,1.23346377143161,0.0523160180754723,2.12830172624103,0.0109202466729594,3.25842537235208
9.06931331331331,0.180679681150099,1.23424691097833,0.052250353147532,2.12920770086025,0.0109059420899933,3.25937089491151
9.08132432432432,0.180483843037592,1.23502920122222,0.052184852852819,2.13011253905006,0.0108916749335461,3.26031517972811
9.09333533533533,0.180288429002002,1.23581064400341,0.0521195165729628,2.1310162436579,0.0108774450569253,3.26125823003819
9.10534634634635,0.180093437667345,1.23659124115603,0.0520543436926862,2.1319188175205,0.0108632523142044,3.2622000490654
9.11735735735736,0.179898867663584,1.23737099450828,0.0519893335997852,2.132820263464,0.0108490965602174,3.26314064002075
9.12936836836837,0.179704717626595,1.23814990588243,0.0519244856851106,2.13372058430392,0.0108349776505539,3.26408000610274
9.14137937937938,0.179510986198139,1.23892797709485,0.0518597993425486,2.13461978284527,0.0108208954415543,3.26501815049736
9.15339039039039,0.179317672025824,1.23970520995606,0.0517952739690019,2.13551786188258,0.0108068497903049,3.26595507637821
9.1654014014014,0.17912477376308,1.2404816062707,0.051730908964371,2.13641482419995,0.0107928405546332,3.26689078690654
9.17741241241241,0.178932290069124,1.24125716783762,0.0516667037315359,2.13731067257111,0.0107788675931026,3.26782528523129
9.18942342342342,0.178740219608929,1.24203189644986,0.051602657676337,2.13820540975948,0.0107649307650084,3.26875857448919
9.20143443443443,0.178548561053197,1.24280579389469,0.0515387702075573,2.13909903851818,0.0107510299303723,3.26969065780483
9.21344544544544,0.178357313078322,1.24357886195363,0.0514750407369041,2.13999156159015,0.0107371649499384,3.27062153829066
9.22545645645646,0.178166474366365,1.24435110240249,0.0514114686789908,2.14088298170814,0.010723335685168,3.27155121904715
9.23746746746747,0.177976043605021,1.24512251701137,0.0513480534513191,2.14177330159477,0.0107095419982354,3.27247970316275
9.24947847847848,0.17778601948759,1.24589310754471,0.051284794474261,2.1426625239626,0.0106957837520231,3.27340699371403
9.26148948948949,0.177596400712946,1.24666287576128,0.0512216911710417,2.1435506515142,0.0106820608101172,3.27433309376569
9.2735005005005,0.177407185985507,1.24743182341425,0.0511587429677212,2.14443768694212,0.0106683730368031,3.27525800637066
9.28551151151151,0.17721837401521,1.24819995225118,0.0510959492931778,2.14532363292902,0.0106547202970609,3.27618173457012
9.29752252252252,0.177029963517474,1.24896726401405,0.0510333095790901,2.14620849214769,0.0106411024565608,3.27710428139361
9.30953353353353,0.176841953213178,1.24973376043928,0.0509708232599204,2.14709226726108,0.0106275193816592,3.27802564985903
9.32154454454454,0.176654341828627,1.25049944325779,0.0509084897728972,2.14797496092237,0.0106139709393938,3.27894584297276
9.33355555555556,0.176467128095528,1.25126431419495,0.0508463085579987,2.14885657577503,0.0106004569974794,3.27986486372967
9.34556656656657,0.176280310750955,1.25202837497069,0.0507842790579359,2.14973711445281,0.0105869774243039,3.28078271511319
9.35757757757758,0.176093888537328,1.25279162729946,0.0507224007181358,2.15061657957986,0.0105735320889235,3.28169940009541
9.36958858858859,0.175907860202379,1.25355407289027,0.0506606729867251,2.15149497377074,0.0105601208610589,3.28261492163707
9.3815995995996,0.175722224499126,1.25431571344671,0.0505990953145136,2.15237229963046,0.010546743611091,3.28352928268767
9.39361061061061,0.175536980185846,1.25507655066701,0.0505376671549782,2.15324855975454,0.0105334002100565,3.28444248618549
9.40562162162162,0.175352126026047,1.25583658624401,0.0504763879642463,2.15412375672905,0.0105200905296439,3.28535453505769
9.41763263263263,0.175167660788439,1.2565958218652,0.0504152572010802,2.15499789313067,0.0105068144421896,3.28626543222033
9.42964364364364,0.174983583246907,1.25735425921276,0.0503542743268606,2.15587097152671,0.0104935718206736,3.28717518057842
9.44165465465465,0.174799892180487,1.25811189996357,0.0502934388055716,2.15674299447518,0.0104803625387152,3.28808378302602
9.45366566566567,0.174616586373334,1.25886874578922,0.0502327501037842,2.15761396452481,0.0104671864705695,3.28899124244624
9.46567667667668,0.174433664614699,1.25962479835605,0.0501722076906411,2.15848388421512,0.0104540434911231,3.28989756171136
9.47768768768769,0.174251125698901,1.26038005932516,0.0501118110378412,2.15935275607647,0.0104409334758902,3.29080274368281
9.4896986986987,0.1740689684253,1.26113453035246,0.0500515596196242,2.16022058263005,0.0104278563010087,3.29170679121127
9.50170970970971,0.173887191598272,1.26188821308865,0.0499914529127553,2.16108736638798,0.0104148118432361,3.29260970713674
9.51372072072072,0.173705794027181,1.26264110917926,0.04993149039651,2.16195310985335,0.0104017999799461,3.29351149428854
9.52573173173173,0.173524774526355,1.26339322026468,0.0498716715526594,2.16281781552022,0.0103888205891241,3.2944121554854
9.53774274274274,0.173344131915058,1.26414454798017,0.0498119958654548,2.16368148587371,0.0103758735493641,3.29531169353551
9.54975375375375,0.173163865017467,1.26489509395589,0.0497524628216131,2.16454412339003,0.0103629587398642,3.29621011123658
9.56176476476476,0.172983972662645,1.26564485981692,0.0496930719103022,2.16540573053649,0.0103500760404235,3.29710741137584
9.57377577577578,0.172804453684514,1.26639384718326,0.0496338226231262,2.1662663097716,0.0103372253314379,3.29800359673017
9.58578678678679,0.172625306921834,1.2671420576699,0.0495747144541109,2.16712586354507,0.0103244064938967,3.2988986700661
9.5977977977978,0.172446531218173,1.26788949288678,0.0495157468996897,2.16798439429784,0.0103116194093785,3.29979263413986
9.60980880880881,0.172268125421887,1.26863615443885,0.0494569194586888,2.16884190446219,0.0102988639600482,3.30068549169748
9.62181981981982,0.17209008838609,1.26938204392609,0.0493982316323134,2.1696983964617,0.0102861400286529,3.30157724547477
9.63383083083083,0.171912418968634,1.27012716294352,0.0493396829241333,2.17055387271133,0.0102734474985184,3.30246789819743
9.64584184184184,0.171735116032083,1.2708715130812,0.0492812728400694,2.17140833561749,0.0102607862535456,3.30335745258106
9.65785285285285,0.171558178443689,1.27161509592432,0.0492230008883791,2.17226178757801,0.0102481561782071,3.30424591133123
9.66986386386386,0.171381605075366,1.27235791305311,0.0491648665796431,2.17311423098224,0.0102355571575438,3.30513327714354
9.68187487487488,0.171205394803668,1.27309996604298,0.0491068694267513,2.17396566821107,0.0102229890771608,3.30601955270363
9.69388588588589,0.171029546509765,1.27384125646446,0.0490490089448895,2.17481610163695,0.0102104518232249,3.30690474068728
9.7058968968969,0.170854059079418,1.27458178588323,0.0489912846515258,2.17566553362397,0.0101979452824601,3.3077888437604
9.71790790790791,0.170678931402959,1.27532155586017,0.048933696066397,2.17651396652787,0.0101854693421451,3.30867186457914
9.72991891891892,0.170504162375261,1.27606056795136,0.0488762427114954,2.1773614026961,0.0101730238901093,3.30955380578988
9.74192992992993,0.170329750895723,1.27679882370811,0.0488189241110558,2.17820784446781,0.0101606088147299,3.31043467002934
9.75394094094094,0.17015569586824,1.27753632467695,0.0487617397915419,2.17905329417397,0.010148224004928,3.31131445992456
9.76595195195195,0.169981996201183,1.2782730723997,0.0487046892816336,2.17989775413734,0.010135869350166,3.31219317809299
9.77796296296296,0.169808650807377,1.27900906841342,0.0486477721122142,2.18074122667253,0.0101235447404436,3.31307082714252
9.78997397397398,0.169635658604077,1.27974431425052,0.048590987816357,2.18158371408605,0.010111250066295,3.31394740967156
9.80198498498499,0.169463018512944,1.28047881143869,0.048534335929313,2.18242521867633,0.0100989852187856,3.31482292826903
9.813995995996,0.169290729460027,1.28121256150098,0.0484778159884981,2.18326574273377,0.0100867500895085,3.31569738551444
9.82600700700701,0.169118790375736,1.28194556595578,0.0484214275334803,2.18410528854077,0.0100745445705819,3.31657078397794
9.83801801801802,0.168947200194822,1.28267782631687,0.0483651701059677,2.18494385837177,0.010062368554645,3.31744312622034
9.85002902902903,0.168775957856356,1.28340934409342,0.0483090432497953,2.1857814544933,0.0100502219348558,3.31831441479319
9.86204004004004,0.168605062303706,1.28414012079001,0.0482530465109135,2.18661807916398,0.0100381046048875,3.31918465223879
9.87405105105105,0.168434512484513,1.28487015790666,0.0481971794373754,2.1874537346346,0.0100260164589254,3.32005384109026
9.88606206206206,0.168264307350674,1.28559945693883,0.0481414415793246,2.18828842314813,0.0100139573916638,3.32092198387156
9.89807307307307,0.168094445858319,1.28632801937746,0.0480858324889833,2.18912214693977,0.0100019272983032,3.32178908309757
9.91008408408408,0.167924926967785,1.28705584670897,0.0480303517206405,2.18995490823695,0.00998992607454705,3.3226551412741
9.9220950950951,0.167755749643603,1.28778294041527,0.0479749988306394,2.19078670925943,0.00997795361659868,3.32352016089793
9.93410610610611,0.16758691285447,1.28850930197383,0.0479197733773664,2.19161755221928,0.00996600982115851,3.3243841444569
9.94611711711712,0.167418415573231,1.28923493285763,0.0478646749212389,2.19244743932095,0.00995409458542093,3.3252470944299
9.95812812812813,0.167250256776858,1.28995983453523,0.0478097030246935,2.19327637276128,0.00994220780707141,3.32610901328693
9.97013913913914,0.16708243544643,1.29068400847074,0.047754857252175,2.19410435472953,0.00993034938428355,3.32696990348917
9.98215015015015,0.16691495056711,1.2914074561239,0.0477001371701242,2.19493138740747,0.00991851921571618,3.32782976748897
9.99416116116116,0.166747801128126,1.29213017895004,0.047645542346967,2.19575747296933,0.00990671720051047,3.32868860772995
10.0061721721722,0.166580986122753,1.29285217840011,0.0475910723531027,2.19658261358192,0.00989494323828707,3.32954642664698
10.0181831831832,0.166414504548288,1.29357345592074,0.0475367267608931,2.19740681140458,0.00988319722914326,3.33040322666629
10.0301941941942,0.166248355406034,1.2942940129542,0.047482505144651,2.19823006858929,0.00987147907365013,3.33125901020544
10.0422052052052,0.166082537701276,1.29501385093844,0.0474284070806291,2.19905238728067,0.00985978867284974,3.33211377967341
10.0542162162162,0.165917050443268,1.29573297130714,0.0473744321470093,2.19987376961598,0.00984812592825241,3.33296753747064
10.0662272272272,0.165751892645204,1.29645137548965,0.0473205799238911,2.20069421772523,0.00983649074183387,3.33382028598905
10.0782382382382,0.165587063324206,1.2971690649111,0.0472668499932814,2.20151373373115,0.00982488301603256,3.33467202761206
10.0902492492492,0.165422561501302,1.29788604099234,0.0472132419390833,2.20233231974923,0.0098133026537469,3.3355227647147
10.1022602602603,0.165258386201405,1.29860230514999,0.0471597553470854,2.20314997788779,0.00980174955833258,3.33637249966357
10.1142712712713,0.165094536453295,1.29931785879647,0.0471063898049512,2.20396671024798,0.00979022363359985,3.33722123481694
10.1262822822823,0.164931011289602,1.30003270334,0.0470531449022086,2.20478251892382,0.0097787247838109,3.33806897252476
10.1382932932933,0.164767809746783,1.30074684018459,0.0470000202302389,2.20559740600223,0.00976725291367714,3.33891571512869
10.1503043043043,0.164604930865105,1.30146027073012,0.0469470153822671,2.20641137356308,0.00975580792835663,3.33976146496219
10.1623153153153,0.164442373688628,1.30217299637229,0.0468941299533509,2.20722442367918,0.00974438973345144,3.34060622435047
10.1743263263263,0.164280137265181,1.3028850185027,0.0468413635403706,2.20803655841636,0.00973299823500504,3.34144999561063
10.1863373373373,0.164118220646351,1.3035963385088,0.0467887157420189,2.20884777983348,0.00972163333949978,3.34229278105162
10.1983483483483,0.163956622887458,1.30430695777395,0.0467361861587908,2.20965808998246,0.00971029495385423,3.34313458297431
10.2103593593594,0.163795343047539,1.30501687767745,0.0466837743929731,2.21046749090831,0.00969898298542075,3.34397540367153
10.2223703703704,0.163634380189331,1.30572609959449,0.0466314800486349,2.21127598464915,0.00968769734198289,3.3448152454281
10.2343813813814,0.16347373337925,1.30643462489624,0.0465793027316173,2.21208357323628,0.00967643793175292,3.34565411052087
10.2463923923924,0.163313401687376,1.30714245494983,0.0465272420495236,2.21289025869417,0.00966520466336934,3.34649200121875
10.2584034034034,0.163153384187432,1.30784959111834,0.0464752976117094,2.21369604304051,0.00965399744589437,3.34732891978275
10.2704144144144,0.16299367995677,1.30855603476089,0.0464234690292727,2.21450092828624,0.00964281618881155,3.34816486846604
10.2824254254254,0.162834288076349,1.30926178723258,0.0463717559150447,2.21530491643556,0.00963166080202329,3.34899984951395
10.2944364364364,0.162675207630721,1.30996684988454,0.0463201578835796,2.21610800948599,0.0096205311958484,3.34983386516401
10.3064474474474,0.162516437708011,1.31067122406395,0.0462686745511452,2.2169102094284,0.00960942728101977,3.35066691764602
10.3184584584585,0.1623579773999,1.31137491111405,0.0462173055357136,2.21771151824699,0.00959834896868191,3.35149900918206
10.3304694694695,0.162199825801608,1.31207791237414,0.0461660504569515,2.21851193791937,0.00958729617038861,3.35233014198652
10.3424804804805,0.16204198201188,1.31278022917961,0.0461149089362108,2.2193114704166,0.00957626879810062,3.35316031826614
10.3544914914915,0.161884445132962,1.31348186286197,0.0460638805965194,2.22011011770314,0.00956526676418324,3.35398954022007
10.3665025025025,0.161727214270589,1.31418281474883,0.0460129650625721,2.22090788173699,0.00955428998140404,3.35481781003987
10.3785135135135,0.161570288533968,1.31488308616394,0.045962161960721,2.22170476446962,0.00954333836293058,3.35564512990957
10.3905245245245,0.161413667035758,1.31558267842721,0.0459114709189666,2.22250076784606,0.00953241182232806,3.35647150200567
10.4025355355355,0.161257348892058,1.31628159285468,0.0458608915669487,2.22329589380489,0.00952151027355709,3.35729692849723
10.4145465465465,0.161101333222385,1.31697983075861,0.0458104235359374,2.22409014427831,0.00951063363097142,3.35812141154585
10.4265575575576,0.160945619149661,1.31767739344743,0.0457600664588241,2.22488352119212,0.0094997818093157,3.35894495330573
10.4385685685686,0.160790205800197,1.31837428222577,0.0457098199701125,2.2256760264658,0.00948895472372324,3.35976755592372
10.4505795795796,0.160635092303674,1.31907049839451,0.0456596837059099,2.22646766201249,0.00947815228971381,3.3605892215393
10.4625905905906,0.160480277793128,1.31976604325073,0.0456096573039187,2.22725842973904,0.00946737442319145,3.36140995228467
10.4746016016016,0.160325761404935,1.32046091808781,0.0455597404034267,2.22804833154604,0.00945662104044225,3.36222975028476
10.4866126126126,0.160171542278794,1.32115512419534,0.0455099326452997,2.22883736932785,0.00944589205813223,3.36304861765726
10.4986236236236,0.160017619557709,1.32184866285924,0.0454602336719719,2.22962554497261,0.00943518739330517,3.36386655651266
10.5106346346346,0.159863992387978,1.3225415353617,0.0454106431274378,2.23041286036227,0.00942450696338046,3.36468356895425
10.5226456456456,0.159710659919171,1.32323374298121,0.0453611606572437,2.23119931737265,0.00941385068615098,3.36549965707823
10.5346566566567,0.159557621304121,1.3239252869926,0.0453117859084791,2.23198491787343,0.00940321847978101,3.36631482297367
10.5466676676677,0.159404875698902,1.32461616866704,0.0452625185297683,2.23276966372816,0.00939261026280411,3.36712906872254
10.5586786786787,0.159252422262819,1.32530638927203,0.0452133581712622,2.23355355679437,0.00938202595412105,3.36794239639982
10.5706896896897,0.159100260158388,1.32599595007146,0.0451643044846301,2.23433659892349,0.00937146547299775,3.36875480807343
10.5827007007007,0.158948388551325,1.32668485232558,0.045115357123051,2.23511879196095,0.00936092873906322,3.36956630580435
10.5947117117117,0.158796806610525,1.32737309729104,0.0450665157412061,2.23590013774619,0.00935041567230752,3.37037689164658
10.6067227227227,0.158645513508054,1.3280606862209,0.0450177799952702,2.23668063811265,0.00933992619307974,3.37118656764722
10.6187337337337,0.158494508419128,1.32874762036463,0.0449691495429037,2.23746029488787,0.00932946022208598,3.3719953358465
10.6307447447447,0.158343790522102,1.32943390096815,0.0449206240432447,2.23823910989343,0.00931901768038736,3.37280319827775
10.6427557557558,0.158193358998451,1.3301195292738,0.044872203156901,2.23901708494504,0.00930859848939803,3.37361015696753
10.6547667667668,0.158043213032759,1.33080450652042,0.0448238865459422,2.23979422185252,0.0092982025708832,3.37441621393556
10.6667777777778,0.157893351812703,1.33148883394329,0.0447756738738918,2.24057052241987,0.0092878298469572,3.37522137119483
10.6787887887888,0.157743774529039,1.33217251277419,0.0447275648057194,2.24134598844526,0.0092774802400815,3.37602563075158
10.6907997997998,0.157594480375583,1.33285554424141,0.0446795590078329,2.24212062172107,0.0092671536730628,3.37682899460534
10.7028108108108,0.157445468549204,1.33353792956973,0.044631656148071,2.24289442403391,0.0092568500690511,3.377631464749
10.7148218218218,0.157296738249804,1.33421966998049,0.044583855895695,2.24366739716464,0.00924656935153781,3.37843304316876
10.7268328328328,0.157148288680305,1.33490076669154,0.044536157921382,2.24443954288843,0.00923631144435386,3.37923373184425
10.7388438438438,0.157000119046637,1.33558122091731,0.0444885618972167,2.24521086297471,0.00922607627166777,3.38003353274849
10.7508548548549,0.156852228557719,1.33626103386877,0.044441067496684,2.24598135918728,0.00921586375798385,3.38083244784794
10.7628658658659,0.156704616425452,1.33694020675348,0.0443936743946618,2.24675103328427,0.0092056738281403,3.38163047910255
10.7748768768769,0.156557281864696,1.33761874077561,0.0443463822674132,2.2475198870182,0.00919550640730736,3.38242762846576
10.7868878878879,0.156410224093265,1.33829663713592,0.0442991907925795,2.24828792213599,0.00918536142098553,3.38322389788456
10.7988988988989,0.156263442331907,1.33897389703177,0.0442520996491725,2.24905514037898,0.00917523879500367,3.38401928929947
10.8109099099099,0.156116935804294,1.33965052165718,0.0442051085175677,2.24982154348297,0.00916513845551729,3.38481380464462
10.8229209209209,0.155970703737005,1.34032651220281,0.0441582170794966,2.25058713317823,0.00915506032900666,3.38560744584776
10.8349319319319,0.155824745359515,1.34100186985595,0.0441114250180398,2.25135191118951,0.00914500434227508,3.38640021483026
10.8469429429429,0.15567905990418,1.34167659580059,0.0440647320176195,2.25211587923611,0.00913497042244712,3.38719211350718
10.858953953954,0.155533646606225,1.34235069121738,0.0440181377639932,2.25287903903185,0.00912495849696679,3.38798314378727
10.870964964965,0.15538850470373,1.34302415728367,0.0439716419442455,2.25364139228512,0.00911496849359589,3.38877330757303
10.882975975976,0.155243633437614,1.34369699517352,0.0439252442467823,2.25440294069892,0.00910500034041218,3.38956260676069
10.894986986987,0.155099032051626,1.3443692060577,0.0438789443613229,2.25516368597082,0.00909505396580769,3.39035104324026
10.906997997998,0.154954699792331,1.34504079110371,0.0438327419788934,2.25592362979307,0.00908512929848706,3.39113861889559
10.919009009009,0.154810635909094,1.3457117514758,0.0437866367918202,2.25668277385255,0.00907522626746572,3.39192533560433
10.93102002002,0.15466683965407,1.34638208833496,0.0437406284937225,2.25744111983082,0.00906534480206831,3.39271119523801
10.943031031031,0.154523310282188,1.34705180283897,0.0436947167795061,2.25819866940416,0.00905548483192694,3.39349619966206
10.955042042042,0.154380047051144,1.34772089614237,0.0436489013453561,2.25895542424355,0.00904564628697951,3.39428035073581
10.9670530530531,0.154237049221381,1.34838936939648,0.043603181888731,2.25971138601475,0.00903582909746811,3.39506365031254
10.9790640640641,0.15409431605608,1.34905722374946,0.043557558108355,2.26046655637825,0.00902603319393729,3.3958461002395
10.9910750750751,0.153951846821149,1.34972446034624,0.0435120297042123,2.26122093698935,0.0090162585072325,3.39662770235793
11.0030860860861,0.153809640785205,1.3503910803286,0.04346659637754,2.26197452949817,0.00900650496849842,3.39740845850309
11.0150970970971,0.153667697219568,1.35105708483517,0.0434212578308217,2.26272733554965,0.00899677250917734,3.3981883705043
11.0271081081081,0.153526015398244,1.35172247500139,0.0433760137677812,2.26347935678359,0.00898706106100757,3.39896744018494
11.0391191191191,0.153384594597914,1.3523872519596,0.0433308638933757,2.26423059483467,0.00897737055602185,3.3997456693625
11.0511301301301,0.153243434097922,1.35305141683899,0.0432858079137896,2.26498105133245,0.00896770092654573,3.40052305984858
11.0631411411411,0.153102533180261,1.35371497076563,0.043240845536428,2.26573072790144,0.00895805210519605,3.40129961344894
11.0751521521522,0.152961891129565,1.35437791486251,0.0431959764699106,2.26647962616107,0.00894842402487931,3.40207533196352
11.0871631631632,0.152821507233092,1.35504025024951,0.0431512004240653,2.26722774772573,0.00893881661879016,3.40285021718643
11.0991741741742,0.152681380780715,1.35570197804342,0.0431065171099216,2.2679750942048,0.00892922982040986,3.40362427090604
11.1111851851852,0.152541511064909,1.35636309935797,0.043061926239705,2.26872166720266,0.0089196635635047,3.40439749490495
11.1231961961962,0.152401897380739,1.35702361530384,0.0430174275268303,2.26946746831872,0.00891011778212452,3.40516989096003
11.1352072072072,0.152262539025849,1.35768352698864,0.0429730206858959,2.27021249914743,0.00890059241060117,3.40594146084247
11.1472182182182,0.152123435300449,1.35834283551696,0.0429287054326771,2.2709567612783,0.008891087383547,3.40671220631777
11.1592292292292,0.151984585507304,1.35900154199036,0.0428844814841207,2.27170025629592,0.0088816026358534,3.40748212914575
11.1712402402402,0.151845988951722,1.35965964750738,0.0428403485583387,2.27244298578001,0.00887213810268927,3.40825123108065
11.1832512512513,0.151707644941545,1.36031715316356,0.0427963063746019,2.27318495130539,0.00886269371949956,3.40901951387108
11.1952622622623,0.151569552787131,1.36097406005145,0.0427523546533349,2.27392615444203,0.0088532694220038,3.40978697926006
11.2072732732733,0.151431711801351,1.3616303692606,0.0427084931161091,2.27466659675508,0.00884386514619467,3.41055362898506
11.2192842842843,0.15129412129957,1.36228608187762,0.0426647214856377,2.27540627980486,0.00883448082833649,3.41131946477803
11.2312952952953,0.15115678059964,1.36294119898613,0.0426210394857693,2.2761452051469,0.00882511640496383,3.4120844883654
11.2433063063063,0.151019689021889,1.36359572166682,0.0425774468414822,2.27688337433195,0.00881577181288008,3.41284870146809
11.2553173173173,0.150882845889107,1.36424965099744,0.0425339432788791,2.27762078890603,0.00880644698915599,3.4136121058016
11.2673283283283,0.150746250526537,1.36490298805279,0.0424905285251806,2.27835745041038,0.0087971418711283,3.41437470307596
11.2793393393393,0.150609902261862,1.36555573390477,0.0424472023087199,2.27909336038155,0.0087878563963983,3.41513649499578
11.2913503503504,0.150473800425198,1.36620788962238,0.0424039643589374,2.2798285203514,0.00877859050283046,3.4158974832603
11.3033613613614,0.150337944349077,1.36685945627171,0.0423608144063745,2.28056293184708,0.00876934412855104,3.41665766956335
11.3153723723724,0.150202333368441,1.36751043491596,0.0423177521826683,2.28129659639111,0.00876011721194669,3.41741705559345
11.3273833833834,0.150066966820629,1.36816082661547,0.0422747774205463,2.28202951550136,0.00875090969166314,3.41817564303377
11.3393943943944,0.149931844045368,1.3688106324277,0.0422318898538202,2.28276169069108,0.00874172150660376,3.41893343356218
11.3514054054054,0.14979696438476,1.36945985340726,0.042189089217381,2.2834931234689,0.00873255259592827,3.41969042885127
11.3634164164164,0.14966232718327,1.37010849060592,0.0421463752471933,2.28422381533888,0.00872340289905137,3.42044663056836
11.3754274274274,0.149527931787722,1.37075654507261,0.04210374768029,2.28495376780052,0.00871427235564141,3.42120204037556
11.3874384384384,0.149393777547282,1.37140401785343,0.0420612062547666,2.28568298234876,0.00870516090561906,3.42195665992972
11.3994494494495,0.149259863813448,1.37205090999169,0.0420187507097762,2.28641146047403,0.00869606848915603,3.42271049088253
11.4114604604605,0.149126189940043,1.37269722252786,0.0419763807855239,2.28713920366221,0.00868699504667369,3.42346353488049
11.4234714714715,0.148992755283203,1.37334295649964,0.0419340962232617,2.28786621339473,0.00867794051884182,3.42421579356496
11.4354824824825,0.148859559201365,1.37398811294193,0.041891896765283,2.28859249114852,0.0086689048465773,3.42496726857218
11.4474934934935,0.148726601055259,1.37463269288688,0.0418497821549178,2.28931803839606,0.00865988797104286,3.42571796153324
11.4595045045045,0.148593880207898,1.37527669736385,0.0418077521365268,2.2900428566054,0.00865088983364573,3.42646787407418
11.4715155155155,0.148461396024563,1.37592012739947,0.041765806455497,2.29076694724016,0.00864191037603643,3.42721700781597
11.4835265265265,0.148329147872802,1.37656298401759,0.0417239448582359,2.29149031175955,0.00863294954010748,3.42796536437453
11.4955375375375,0.14819713512241,1.37720526823936,0.0416821670921669,2.29221295161841,0.00862400726799219,3.42871294536075
11.5075485485485,0.148065357145424,1.37784698108319,0.0416404729057239,2.2929348682672,0.00861508350206335,3.42945975238052
11.5195595595596,0.147933813316116,1.37848812356477,0.0415988620483463,2.29365606315204,0.00860617818493204,3.43020578703475
11.5315705705706,0.147802503010977,1.37912869669709,0.0415573342704741,2.29437653771471,0.00859729125944637,3.43095105091939
11.5435815815816,0.147671425608709,1.37976870149045,0.0415158893235428,2.29509629339267,0.00858842266869029,3.43169554562544
11.5555925925926,0.147540580490217,1.38040813895246,0.0414745269599786,2.29581533161909,0.00857957235598234,3.43243927273899
11.5676036036036,0.1474099670386,1.38104701008804,0.0414332469331932,2.29653365382286,0.00857074026487448,3.43318223384122
11.5796146146146,0.147279584639137,1.38168531589945,0.041392048997579,2.2972512614286,0.00856192633915084,3.43392443050844
11.5916256256256,0.147149432679282,1.3823230573863,0.0413509329085046,2.29796815585667,0.00855313052282658,3.43466586431208
11.6036366366366,0.14701951054865,1.38296023554554,0.0413098984223092,2.29868433852323,0.00854435276014668,3.43540653681876
11.6156476476476,0.146889817639012,1.38359685137148,0.0412689452962986,2.2993998108402,0.00853559299558473,3.43614644959024
11.6276586586587,0.146760353344281,1.38423290585582,0.0412280732887399,2.30011457421532,0.00852685117384184,3.43688560418351
11.6396696696697,0.146631117060508,1.38486839998762,0.0411872821588567,2.30082863005212,0.00851812723984539,3.43762400215078
11.6516806806807,0.146502108185868,1.38550333475332,0.041146571666825,2.30154197975002,0.00850942113874794,3.43836164503947
11.6636916916917,0.14637332612065,1.38613771113678,0.0411059415737675,2.30225462470423,0.00850073281592603,3.43909853439228
11.6757027027027,0.146244770267252,1.38677153011926,0.04106539164175,2.30296656630588,0.00849206221697908,3.43983467174718
11.6877137137137,0.146116440030171,1.38740479267941,0.0410249216337758,2.30367780594195,0.0084834092877282,3.44057005863744
11.6997247247247,0.145988334815989,1.38803749979335,0.0409845313137819,2.30438834499534,0.00847477397421514,3.44130469659165
11.7117357357357,0.14586045403337,1.38866965243461,0.0409442204466338,2.30509818484487,0.0084661562227011,3.44203858713371
11.7237467467467,0.145732797093046,1.38930125157414,0.0409039887981212,2.30580732686528,0.00845755597966563,3.44277173178291
11.7357577577578,0.145605363407813,1.38993229818039,0.0408638361349536,2.30651577242726,0.00844897319180556,3.44350413205389
11.7477687687688,0.145478152392515,1.39056279321923,0.0408237622247553,2.30722352289747,0.00844040780603385,3.44423578945668
11.7597797797798,0.145351163464043,1.39119273765402,0.0407837668360615,2.30793057963857,0.00843185976947852,3.44496670549672
11.7717907907908,0.14522439604132,1.39182213244559,0.0407438497383136,2.30863694400919,0.00842332902948157,3.44569688167489
11.7838018018018,0.145097849545295,1.39245097855227,0.0407040107018545,2.30934261736397,0.00841481553359786,3.44642631948751
11.7958128128128,0.144971523398934,1.39307927692987,0.0406642494979247,2.31004760105361,0.00840631922959408,3.44715502042636
11.8078238238238,0.144845417027209,1.39370702853171,0.0406245658986577,2.31075189642483,0.00839784006544767,3.44788298597872
11.8198348348348,0.144719529857095,1.39433423430863,0.0405849596770753,2.3114555048204,0.00838937798934574,3.44861021762735
11.8318458458458,0.144593861317553,1.39496089520897,0.040545430607084,2.31215842757919,0.00838093294968403,3.44933671685054
11.8438568568569,0.144468410839527,1.39558701217864,0.04050597846347,2.31286066603614,0.00837250489506586,3.45006248512213
11.8558678678679,0.144343177855936,1.39621258616105,0.0404666030218952,2.31356222152231,0.00836409377430108,3.45078752391149
11.8678788788789,0.144218161801662,1.39683761809717,0.0404273040588932,2.31426309536487,0.00835569953640505,3.45151183468359
11.8798898898899,0.144093362113542,1.39746210892555,0.0403880813518647,2.31496328888713,0.00834732213059757,3.45223541889897
11.8919009009009,0.143968778230364,1.39808605958226,0.0403489346790733,2.31566280340854,0.00833896150630193,3.45295827801379
11.9039119119119,0.143844409592853,1.39870947100098,0.0403098638196416,2.31636164024473,0.0083306176131438,3.45368041347984
11.9159229229229,0.143720255643664,1.39933234411296,0.040270868553547,2.31705980070751,0.00832229040095029,3.45440182674454
11.9279339339339,0.143596315827376,1.39995467984704,0.0402319486616172,2.31775728610487,0.00831397981974892,3.455122519251
11.9399449449449,0.143472589590482,1.40057647912964,0.0401931039255265,2.31845409774102,0.00830568581976662,3.45584249243798
11.951955955956,0.143349076381381,1.40119774288482,0.0401543341277916,2.31915023691638,0.00829740835142872,3.45656174773994
11.963966966967,0.143225775650371,1.40181847203423,0.0401156390517675,2.31984570492764,0.00828914736535799,3.45728028658707
11.975977977978,0.143102686849637,1.40243866749715,0.0400770184816434,2.32054050306772,0.00828090281237364,3.45799811040527
11.987988988989,0.142979809433247,1.40305833019049,0.040038472202439,2.3212346326258,0.00827267464349037,3.45871522061621
12,0.142857142857143,1.4036774610288,0.04,2.32192809488736,0.00826446280991736,3.4594316186373


==> gaussian_data.csv <==
snr,I05,mmse05,I1,mmse1,I2,mmse2
0,0,1,0,1,0,1
0.0501672240802676,0.0123870909927899,0.975530179445351,0.0244747062587835,0.952229299363057,0.0478070886873427,0.908814589665654
0.100334448160535,0.0244747062587835,0.952229299363057,0.0478070886873427,0.908814589665654,0.0914394075487963,0.832869080779944
0.150501672240803,0.0362769851434939,0.930015552099533,0.070099041991356,0.869186046511628,0.13156788511388,0.768637532133676
0.20066889632107,0.0478070886873427,0.908814589665654,0.0914394075487963,0.832869080779944,0.168713673265726,0.713603818615752
0.250836120401338,0.059077287847048,0.888558692421991,0.111906112011923,0.799465240641711,0.203289657175784,0.665924276169265
0.301003344481605,0.070099041991356,0.869186046511628,0.13156788511388,0.768637532133676,0.235628512010114,0.624217118997912
0.351170568561873,0.0808830689300166,0.850640113798009,0.150485652285232,0.74009900990099,0.266002221579918,0.587426326129666
0.40133779264214,0.0914394075487963,0.832869080779944,0.168713673265726,0.713603818615752,0.294635998759155,0.554730983302412
0.451505016722408,0.10177747396801,0.815825375170532,0.186300480354859,0.688940092165899,0.321718430367822,0.525483304042179
0.501672240802676,0.111906112011923,0.799465240641711,0.203289657175784,0.665924276169265,0.347409012362382,0.499165275459098
0.551839464882943,0.121833638666913,0.783748361730013,0.219720489417784,0.644396551724138,0.371843841654877,0.475357710651828
0.602006688963211,0.13156788511388,0.768637532133676,0.235628512010114,0.624217118997912,0.39513998055591,0.453717754172989
0.652173913043478,0.141116233842108,0.754098360655738,0.251045971898618,0.605263157894737,0.417398848811486,0.433962264150943
0.702341137123746,0.150485652285232,0.74009900990099,0.266002221579918,0.587426326129666,0.43870889216518,0.415855354659249
0.752508361204013,0.159682723363219,0.726609963547995,0.280524055465178,0.570610687022901,0.459147705063267,0.399198931909212
0.802675585284281,0.168713673265726,0.713603818615752,0.294635998759155,0.554730983302412,0.478783736240031,0.38382541720154
0.852842809364548,0.177584396770524,0.7010550996483,0.308360556678299,0.53971119133574,0.497677671833903,0.369592088998764
0.903010033444816,0.186300480354859,0.688940092165899,0.321718430367822,0.525483304042179,0.51588356653826,0.356376638855781
0.953177257525084,0.194867223326664,0.677236693091733,0.33472870471877,0.511986301369863,0.533449775937353,0.344073647871116
1.00334448160535,0.203289657175784,0.665924276169265,0.347409012362382,0.499165275459098,0.550419730540467,0.332591768631813
1.05351170568562,0.211572563322168,0.654983570646221,0.359775677378228,0.486970684039088,0.566832582711576,0.321851453175457
1.10367892976589,0.219720489417784,0.644396551724138,0.371843841654877,0.475357710651828,0.582723750746376,0.311783107403545
1.15384615384615,0.227737764341413,0.634146341463415,0.383627576356834,0.464285714285714,0.598125379116013,0.302325581395349
1.20401337792642,0.235628512010114,0.624217118997912,0.39513998055591,0.453717754172989,0.613066729916019,0.29342492639843
1.25418060200669,0.243396664117687,0.614594039054471,0.40639326876081,0.443620178041543,0.627574517502805,0.285033365109628
1.30434782608696,0.251045971898618,0.605263157894737,0.417398848811486,0.433962264150943,0.641673195933724,0.27710843373494
1.35451505016722,0.258580017005652,0.596211365902293,0.428167391383678,0.424715909090909,0.65538520697984,0.26961226330027
1.40468227424749,0.266002221579918,0.587426326129666,0.43870889216518,0.415855354659249,0.668731195028248,0.262510974539069
1.45484949832776,0.273315857584503,0.578896418199419,0.449032727611914,0.407356948228883,0.681730194040691,0.255774165953807
1.50501672240803,0.280524055465178,0.570610687022901,0.459147705063267,0.399198931909212,0.694399790818414,0.249374478732277
1.55518394648829,0.287629812195658,0.562558795860771,0.469062107887917,0.391361256544503,0.706756268087674,0.243287225386493
1.60535117056856,0.294635998759155,0.554730983302412,0.478783736240031,0.38382541720154,0.71881473032683,0.237490071485306
1.65551839464883,0.301545367112953,0.54711802378774,0.488319943928225,0.376574307304786,0.730589214774251,0.231962761830877
1.7056856187291,0.308360556678299,0.53971119133574,0.497677671833903,0.369592088998764,0.742092789663314,0.226686884003033
1.75585284280936,0.315084100393906,0.532502226179875,0.506863478259393,0.362864077669903,0.753337641408535,0.221645663454411
1.80602006688963,0.321718430367822,0.525483304042179,0.51588356653826,0.356376638855781,0.764335152201308,0.216823785351704
1.8561872909699,0.328265883159214,0.518647007805724,0.524743810198942,0.350117096018735,0.775095969253997,0.212207239176721
1.90635451505017,0.33472870471877,0.511986301369863,0.533449775937353,0.344073647871116,0.785630066748341,0.20778318276581
1.95652173913043,0.341109055013878,0.505494505494505,0.542006744623478,0.338235294117647,0.795946801391595,0.20353982300885
2.0066889632107,0.347409012362382,0.499165275459098,0.550419730540467,0.332591768631813,0.806054962355956,0.199466310873916
2.05685618729097,0.353630577496709,0.492992580379225,0.558693499031732,0.327133479212254,0.815962816269188,0.195552648790059
2.10702341137124,0.359775677378228,0.486970684039088,0.566832582711576,0.321851453175457,0.825678147833545,0.191789608723541
2.15719063545151,0.36584616878004,0.481094127111826,0.574841296377407,0.316737288135593,0.835208296573015,0.188168659534298
2.20735785953177,0.371843841654877,0.475357710651828,0.582723750746376,0.311783107403545,0.844560190143474,0.184681902408894
2.25752508361204,0.377770422303387,0.469756480754124,0.590483865125924,0.306981519507187,0.853740374584456,0.181322013341419
2.30769230769231,0.383627576356834,0.464285714285714,0.598125379116013,0.302325581395349,0.862755041843427,0.178082191780822
2.35785953177258,0.389416911587107,0.458940905602456,0.605651863430494,0.297808764940239,0.871610054862452,0.174956114686951
2.40802675585284,0.39513998055591,0.453717754172989,0.613066729916019,0.29342492639843,0.880310970481798,0.171937895342151
2.45819397993311,0.400798283114038,0.44861215303826,0.620373240838844,0.289168278529981,0.888863060384549,0.169022046353872
2.50836120401338,0.40639326876081,0.443620178041543,0.627574517502805,0.285033365109628,0.897271330279923,0.166203446359088
2.55852842809365,0.41192633887295,0.438738077769626,0.634673548255452,0.281015037593985,0.90554053750009,0.163477310005467
2.60869565217391,0.417398848811486,0.433962264150943,0.641673195933724,0.27710843373494,0.913675207165379,0.160839160839161
2.65886287625418,0.422812109914587,0.429289303661163,0.64857620479562,0.273308957952468,0.921679647055411,0.158284806776072
2.70903010033445,0.428167391383678,0.424715909090909,0.65538520697984,0.26961226330027,0.929557961308507,0.155810317873893
2.75919732441472,0.43346592206961,0.420238931834153,0.662102728531475,0.266014234875445,0.937314063058437,0.153412006157004
2.80936454849498,0.43870889216518,0.415855354659249,0.668731195028248,0.262510974539069,0.94495168610594,0.151086407276402
2.85953177257525,0.443897454809826,0.411562284927736,0.675272936838679,0.259098786828423,0.952474395712124,0.148830263812842
2.90969899665552,0.449032727611914,0.407356948228883,0.681730194040691,0.255774165953807,0.959885598591884,0.146640510053948
2.95986622073579,0.45411579409365,0.403236682400539,0.688105121026632,0.252533783783784,0.967188552177428,0.144514258095698
3.01003344481605,0.459147705063267,0.399198931909212,0.694399790818414,0.249374478732277,0.974386373214973,0.142448785135779
3.06020066889632,0.464129479918862,0.395241242564441,0.700616199114379,0.246293245469522,0.981482045751397,0.14044152184124
3.11036789297659,0.469062107887917,0.391361256544503,0.706756268087674,0.243287225386493,0.98847842856206,0.138490041685966
3.16053511705686,0.473946549206265,0.387556707712249,0.712821849954219,0.240353697749196,0.995378262066088,0.136592051164915
3.21070234113712,0.478783736240031,0.38382541720154,0.71881473032683,0.237490071485306,1.00218417477095,0.134745380802163
3.26086956521739,0.483574574553823,0.380165289256198,0.724736631370711,0.23469387755102,1.00889868928431,0.132947976878613
3.31103678929766,0.488319943928225,0.376574307304786,0.730589214774251,0.231962761830877,1.0155242279275,0.131197893813076
3.36120401337793,0.493020699329461,0.37305053025577,0.736374084547956,0.229294478527607,1.0220631179819,0.129493287137289
3.41137123745819,0.497677671833903,0.369592088998764,0.742092789663314,0.226686884003033,1.02851759659675,0.127832407011543
3.46153846153846,0.502291669509917,0.366197183098592,0.747746826542441,0.224137931034483,1.03488981538405,0.12621359223301
3.51170568561873,0.506863478259393,0.362864077669903,0.753337641408535,0.221645663454411,1.0411818447245,0.124635264693622
3.561872909699,0.511393862621148,0.359591100420926,0.75886663250636,0.219208211143695,1.04739567780574,0.123095924248662
3.61204013377926,0.51588356653826,0.356376638855781,0.764335152201308,0.216823785351704,1.05353323441275,0.12159414396096
3.66220735785953,0.520333314091252,0.353219137625517,0.769744508964891,0.214490674318508,1.05959636448845,0.120128565689032
3.7123745819398,0.524743810198942,0.350117096018735,0.775095969253997,0.212207239176721,1.06558685148096,0.118697895990472
3.76254180602007,0.529115741288649,0.347069065583285,0.780390759290617,0.20997191011236,1.07150641549271,0.117300902314633
3.81270903010033,0.533449775937353,0.344073647871116,0.785630066748341,0.20778318276581,1.07735671624533,0.115936409461031
3.8628762541806,0.537746565485301,0.341129492298916,0.790815042351389,0.205639614855571,1.08313935587302,0.1146032962821
3.91304347826087,0.542006744623478,0.338235294117647,0.795946801391595,0.20353982300885,1.08885588155632,0.113300492610837
3.96321070234114,0.546230931956254,0.335389792484577,0.80102642516832,0.201482479784367,1.09450778800692,0.112026976395654
4.0133779264214,0.550419730540467,0.332591768631813,0.806054962355956,0.199466310873916,1.10009651981366,0.110781771026306
4.06354515050167,0.55457372840211,0.329840044125758,0.811033430303354,0.197490092470277,1.10562347365883,0.109563942836204
4.11371237458194,0.558693499031732,0.327133479212254,0.815962816269188,0.195552648790059,1.1110900004133,0.108372598767669
4.16387959866221,0.562779601859596,0.324470971242539,0.820844078597017,0.193652849740933,1.1164974071184,0.107206884187881
4.21404682274247,0.566832582711576,0.321851453175457,0.825678147833545,0.191789608723541,1.12184695886171,0.106065980844271
4.26421404682274,0.570852974246728,0.319273892151628,0.830465927793331,0.189961880559085,1.12713988055361,0.104949104949105
4.31438127090301,0.574841296377407,0.316737288135593,0.835208296573015,0.188168659534298,1.13237735861074,0.103855505383814
4.36454849498328,0.578798056672759,0.314240672622176,0.839906107517887,0.18640897755611,1.13756054255226,0.102784462014438
4.41471571906354,0.582723750746376,0.311783107403545,0.844560190143474,0.184681902408894,1.14269054651412,0.101735284110242
4.46488294314381,0.58661886262885,0.309363683393689,0.849171351014631,0.182986536107711,1.14776845068654,0.100707308858201
4.51505016722408,0.590483865125924,0.306981519507187,0.853740374584456,0.181322013341419,1.15279530267916,0.0996998999666556
4.56521739130435,0.594319220162915,0.304635761589404,0.858268023995234,0.1796875,1.15777211881828,0.0987124463519313
4.61538461538461,0.598125379116013,0.302325581395349,0.862755041843427,0.178082191780822,1.16269988538011,0.0977443609022556
4.66555183946488,0.601902783131081,0.300050175614651,0.867202150910657,0.176505312868949,1.16757955976395,0.0967950793136937
4.71571906354515,0.605651863430494,0.297808764940239,0.871610054862452,0.174956114686951,1.17241207160856,0.0958640589932671
4.76588628762542,0.609373041608557,0.295600593178448,0.875979438916476,0.173433874709977,1.17719832385517,0.0949507780247698
4.81605351170569,0.613066729916019,0.29342492639843,0.880310970481798,0.171937895342151,1.18193919376006,0.0940547341931425
4.86622073578595,0.616733331534151,0.29128105211885,0.884605299770721,0.170467502850627,1.18663553385959,0.0931754440635712
4.91638795986622,0.620373240838844,0.289168278529981,0.888863060384549,0.169022046353872,1.19128817289032,0.0923124421117629
4.96655518394649,0.62398684365517,0.2870859337494,0.893084869874634,0.167600896860987,1.19589791666676,0.0914652799021107
5.01672240802676,0.627574517502805,0.285033365109628,0.897271330279923,0.166203446359088,1.20046554891895,0.0906335253107002
5.06688963210702,0.631136631832713,0.2830099384761,0.901423028642198,0.164829106945976,1.20499183209217,0.0898167617903274
5.11705685618729,0.634673548255452,0.281015037593985,0.90554053750009,0.163477310005467,1.2094775081108,0.0890145876749033
5.16722408026756,0.638185620761473,0.279048063462436,0.909624415362926,0.162147505422993,1.21392329910818,0.0882266155208026
5.21739130434783,0.641673195933724,0.27710843373494,0.913675207165379,0.160839160839161,1.21832990812431,0.0874524714828897
5.26755852842809,0.645136613152899,0.275195582144501,0.917693444703841,0.159551760939168,1.22269801977308,0.0866917947231081
5.31772575250836,0.64857620479562,0.273308957952468,0.921679647055411,0.158284806776072,1.22702830088063,0.0859442368496695
5.36789297658863,0.651992296425856,0.271448025419882,0.925634320980312,0.15703781512605,1.23132140109626,0.08520946138501
5.4180602006689,0.65538520697984,0.26961226330027,0.929557961308507,0.155810317873893,1.23557795347739,0.0844871432608081
5.46822742474916,0.658755248944763,0.267801164352888,0.933451051311277,0.154601861427094,1.23979857504974,0.0837769683384702
5.51839464882943,0.662102728531475,0.266014234875445,0.937314063058437,0.153412006157004,1.24398386734417,0.0830786329535982
5.5685618729097,0.665427945841453,0.264250994255413,0.941147457761862,0.15224032586558,1.24813441691119,0.0823918434830532
5.61872909698997,0.668731195028248,0.262510974539069,0.94495168610594,0.151086407276402,1.25225079581426,0.0817163159333151
5.66889632107023,0.672012764453636,0.260793720017444,0.948727188565549,0.149949849548646,1.25633356210299,0.0810517755489292
5.7190635451505,0.675272936838679,0.259098786828423,0.952474395712124,0.148830263812842,1.26038326026719,0.0803979564399032
5.76923076923077,0.678511989409889,0.257425742574257,0.956193728508335,0.147727272727273,1.26440042167261,0.0797546012269939
5.81939799331104,0.681730194040691,0.255774165953807,0.959885598591884,0.146640510053948,1.2683855649794,0.0791214607038899
5.8695652173913,0.684927817388365,0.25414364640884,0.963550408548909,0.145569620253165,1.27233919654396,0.0784982935153584
5.91973244147157,0.688105121026632,0.252533783783784,0.967188552177428,0.144514258095698,1.27626181080506,0.0778848658504819
5.96989966555184,0.691262361574055,0.250944187998321,0.970800414741286,0.143474088291747,1.28015389065491,0.077280951150168
6.02006688963211,0.694399790818414,0.249374478732277,0.974386373214973,0.142448785135779,1.28401590779596,0.0766863298281611
6.07023411371237,0.6975176558372,0.247824285122254,0.977946796519748,0.141438032166509,1.28784832308389,0.0761007890048358
6.12040133779264,0.700616199114379,0.246293245469522,0.981482045751397,0.14044152184124,1.29165158685772,0.0755241222530942
6.17056856187291,0.703695658653554,0.244781006958657,0.984992474400003,0.139458955223881,1.29542613925736,0.0749561293557283
6.22073578595318,0.706756268087674,0.243287225386493,0.98847842856206,0.138490041685966,1.29917241052926,0.0743966160736502
6.27090301003344,0.709798256785392,0.24181156490093,0.991940247145234,0.137534498620055,1.30289082132074,0.0738453939244258
6.32107023411371,0.712821849954219,0.240353697749196,0.995378262066088,0.136592051164915,1.30658178296344,0.073302279970581
6.37123745819398,0.715827268740571,0.238913304035158,0.998792798441059,0.135662431941924,1.31024569774636,0.0727670966171818
6.42140468227425,0.71881473032683,0.237490071485306,1.00218417477095,0.134745380802163,1.31388295917902,0.072239671418217
6.47157190635451,0.721784448025522,0.236083695223056,1.00555270311923,0.133840644583706,1.31749395224506,0.0717198368913408
6.52173913043478,0.724736631370711,0.23469387755102,1.00889868928431,0.132947976878613,1.32107905364675,0.0712074303405573
6.57190635451505,0.72767148620672,0.233320327740929,1.01222243296619,0.132067137809187,1.3246386320409,0.0707022936864507
6.62207357859532,0.730589214774251,0.231962761830877,1.0155242279275,0.131197893813076,1.32817304826626,0.0702042733035924
6.67224080267559,0.733490015794016,0.230620902429618,1.01880436214931,0.130340017436792,1.3316826555631,0.0697132198647703
6.72240802675585,0.736374084547956,0.229294478527607,1.0220631179819,0.129493287137289,1.33516779978501,0.069228988191711
6.77257525083612,0.739241612958121,0.227983225314525,1.02530077229056,0.128657487091222,1.33862881960348,0.0687514371119798
6.82274247491639,0.742092789663314,0.226686884003033,1.02851759659675,0.127832407011543,1.34206604670536,0.068280429321763
6.87290969899666,0.744927800093554,0.2254052016585,1.03171385721477,0.127017841971113,1.34547980598363,0.0678158312542527
6.92307692307692,0.747746826542441,0.224137931034483,1.03488981538405,0.12621359223301,1.34887041572167,0.0673575129533679
6.97324414715719,0.750550048237496,0.222884830413716,1.03804572739728,0.125419463087248,1.35223818777138,0.0669053479525621
7.02341137123746,0.753337641408535,0.221645663454411,1.0411818447245,0.124635264693622,1.35558342772524,0.0664592131584797
7.07357859531773,0.75610977935415,0.220420199041651,1.0442984141334,0.123860811930406,1.35890643508276,0.066018988739236
7.12374581939799,0.75886663250636,0.219208211143695,1.04739567780574,0.123095924248662,1.36220750341138,0.065584558017109
7.17391304347826,0.761608368493486,0.218009478672986,1.0504738734504,0.122340425531915,1.36548692050207,0.0651558073654391
7.22408026755853,0.764335152201308,0.216823785351704,1.05353323441275,0.12159414396096,1.36874496851996,0.0647326261095475
7.2742474916388,0.767047145832573,0.21565091958168,1.05657398978087,0.120856911883589,1.37198192414995,0.0643149064314906
7.32441471571906,0.769744508964891,0.214490674318508,1.05959636448845,0.120128565689032,1.37519805873777,0.0639025432784783
7.37458193979933,0.772427398607078,0.213342846949697,1.06260057941465,0.119408945686901,1.37839363842643,0.063495434274793
7.4247491638796,0.775095969253997,0.212207239176721,1.06558685148096,0.118697895990472,1.38156892428845,0.0630934796370542
7.47491638795987,0.777750372939942,0.211083656900812,1.0685553937452,0.117995264404104,1.38472417245377,0.0626965820926819
7.52508361204013,0.780390759290617,0.20997191011236,1.07150641549271,0.117300902314633,1.38785963423378,0.062304646801417
7.5752508361204,0.783017275573742,0.208871812783793,1.07444012232494,0.116614664586583,1.39097555624143,0.0619175812797681
7.62541806020067,0.785630066748341,0.20778318276581,1.07735671624533,0.115936409461031,1.39407218050761,0.0615352953282568
7.67558528428094,0.788229275512752,0.20670584168683,1.08025639574285,0.11526599845798,1.39714974459398,0.0611577009613418
7.7257525083612,0.790815042351389,0.205639614855571,1.08313935587302,0.1146032962821,1.40020848170233,0.0607847123399065
7.77591973244147,0.793387505580307,0.20458433116661,1.08600578833665,0.113948170731707,1.4032486207806,0.0604162457062033
7.82608695652174,0.795946801391595,0.20353982300885,1.08885588155632,0.113300492610837,1.40627038662575,0.0600522193211488
7.87625418060201,0.798493063896646,0.202505926176769,1.09168982075073,0.11266013564431,1.40927399998347,0.059692553403873
7.92642140468227,0.80102642516832,0.201482479784367,1.09450778800692,0.112026976395654,1.41225967764496,0.0593371700734273
7.97658862876254,0.803547015282058,0.200469326181696,1.09730996235044,0.111400894187779,1.41522763254083,0.0589859932925626
8.02675585284281,0.806054962355956,0.199466310873916,1.10009651981366,0.110781771026306,1.41817807383223,0.0586389488134928
8.07692307692308,0.808550392589835,0.198473282442748,1.10286763350206,0.110169491525424,1.42111120699929,0.0582959641255605
8.12709030100334,0.811033430303354,0.197490092470277,1.10562347365883,0.109563942836204,1.42402723392698,0.0579569684047296
8.17725752508361,0.81350419797317,0.196516595465002,1.10836420772754,0.108965014577259,1.42692635298853,0.0576218924648295
8.22742474916388,0.815962816269188,0.195552648790059,1.1110900004133,0.108372598767669,1.42980875912636,0.0572906687104809
8.27759197324415,0.818409404089926,0.194598112593557,1.11380101374205,0.107786589762076,1.43267464393081,0.0569632310916365
8.32775919732441,0.820844078597017,0.193652849740933,1.1164974071184,0.107206884187881,1.43552419571646,0.0566395150596704
8.37792642140468,0.823266955248874,0.192716725749275,1.1191793373819,0.106633380884451,1.43835759959649,0.0563194575249576
8.42809364548495,0.825678147833545,0.191789608723541,1.12184695886171,0.106065980844271,1.44117503755475,0.0560029968158831
8.47826086956522,0.82807776850078,0.190871369294606,1.12450042342997,0.105504587155963,1.44397668851594,0.0556900726392252
8.52842809364548,0.830465927793331,0.189961880559085,1.12713988055361,0.104949104949105,1.4467627284138,0.0553806260418596
8.57859531772575,0.832842734677509,0.189061018020866,1.12976547734492,0.104399441340782,1.44953333025738,0.0550745993737337
8.62876254180602,0.835208296573015,0.188168659534298,1.13237735861074,0.103855505383814,1.45228866419554,0.0547719362520608
8.67892976588629,0.837562719382075,0.187284685248982,1.13497566690037,0.103317208016586,1.4550288975796,0.0544725815266897
8.72909698996656,0.839906107517887,0.18640897755611,1.13756054255226,0.102784462014438,1.45775419502441,0.0541764812466026
8.77926421404682,0.842238563932403,0.185541421036302,1.14013212373949,0.102257181942544,1.46046471846761,0.0538835826275005
8.82943143812709,0.844560190143474,0.184681902408894,1.14269054651412,0.101735284110242,1.46316062722742,0.0535938340204338
8.87959866220736,0.84687108626136,0.183830310482631,1.14523594485032,0.101218686526743,1.46584207805883,0.0533071848814405
8.92976588628763,0.849171351014631,0.182986536107711,1.14776845068654,0.100707308858201,1.46850922520825,0.0530235857421529
8.97993311036789,0.851461081775481,0.18215047212915,1.15028819396648,0.100201072386059,1.47116222046681,0.0527429881813371
9.03010033444816,0.853740374584456,0.181322013341419,1.15279530267916,0.0996998999666556,1.47380121322216,0.0524653447973329
9.08026755852843,0.856009324174632,0.18050105644431,1.15528990289788,0.0992037159920372,1.47642635050895,0.052190609181358
9.1304347826087,0.858268023995234,0.1796875,1.15777211881828,0.0987124463519313,1.47903777705799,0.0519187358916479
9.18060200668896,0.860516566234733,0.178881244391265,1.16024207279545,0.0982260183968463,1.48163563534416,0.0516496804283987
9.23076923076923,0.862755041843427,0.178082191780822,1.16269988538011,0.0977443609022556,1.48422006563299,0.0513833992094862
9.2809364548495,0.864983540555509,0.177290246071746,1.16514567535393,0.0972674040338321,1.48679120602617,0.0511198495469311
9.33110367892977,0.867202150910657,0.176505312868949,1.16757955976395,0.0967950793136937,1.48934919250578,0.0508589896240857
9.38127090301003,0.869410960275137,0.175727299441669,1.17000165395621,0.0963273195876289,1.49189415897749,0.050600778473515
9.4314381270903,0.871610054862452,0.174956114686951,1.17241207160856,0.0958640589932671,1.49442623731259,0.0503451759555481
9.48160535117057,0.87379951975353,0.174191669094087,1.17481092476264,0.095405232929164,1.49694555738898,0.050092142737477
9.53177257525084,0.875979438916476,0.173433874709977,1.17719832385517,0.0949507780247698,1.4994522471312,0.0498416402733789
9.5819397993311,0.878149895225895,0.1726826451054,1.17957437774843,0.0945006321112516,1.50194643254936,0.0495936307845414
9.63210702341137,0.880310970481798,0.171937895342151,1.18193919376006,0.0940547341931425,1.50442823777715,0.0493480772404687
9.68227424749164,0.8824627454281,0.171199541941025,1.18429287769214,0.093613024420789,1.50689778510894,0.04910494334045
9.73244147157191,0.884605299770721,0.170467502850627,1.18663553385959,0.0931754440635712,1.50935519503593,0.0488641934956692
9.78260869565217,0.886738712195303,0.169741697416974,1.18896726511792,0.092741935483871,1.51180058628139,0.0486257928118393
9.83277591973244,0.888863060384549,0.169022046353872,1.19128817289032,0.0923124421117629,1.51423407583515,0.0483897070723418
9.88294314381271,0.890978421035198,0.168308471714044,1.19359835719415,0.0918869084204057,1.5166557789871,0.0481559027218554
9.93311036789298,0.893084869874634,0.167600896860987,1.19589791666676,0.0914652799021107,1.51906580936005,0.0479243468504568
9.98327759197324,0.895182481677161,0.166899246441529,1.19818694859082,0.091047503045067,1.52146427894164,0.0476950071781783
10.0334448160535,0.897271330279923,0.166203446359088,1.20046554891895,0.0906335253107002,1.52385129811562,0.0474678520400064
10.0836120401338,0.899351488598504,0.165513423747578,1.20273381229791,0.0902232951116476,1.52622697569231,0.0472428503713067
10.133779264214,0.901423028642198,0.164829106945976,1.20499183209217,0.0898167617903274,1.52859141893836,0.0470199716936625
10.1839464882943,0.903486021528966,0.164150425473511,1.20723970040695,0.0894138755980861,1.53094473360583,0.0467991861011113
10.2341137123746,0.90554053750009,0.163477310005467,1.2094775081108,0.0890145876749033,1.53328702396055,0.0465804642467674
10.2842809364548,0.907586645934518,0.162809692349578,1.21170534485761,0.0886188500296384,1.53561839280985,0.0463637773298186
10.3344481605351,0.909624415362926,0.162147505422993,1.21392329910818,0.0882266155208026,1.53793894152964,0.0461490970828832
10.3846153846154,0.91165391348149,0.161490683229814,1.21613145815129,0.0878378378378378,1.54024877009085,0.0459363957597173
10.4347826086957,0.913675207165379,0.160839160839161,1.21832990812431,0.0874524714828897,1.54254797708529,0.0457256461232604
10.4849498327759,0.915688362481976,0.160192874363782,1.22051873403337,0.0870704717530577,1.54483665975089,0.0455168214340082
10.5351170568562,0.917693444703841,0.159551760939168,1.22269801977308,0.0866917947231081,1.54711491399637,0.0453098954387028
10.5852842809365,0.919690518321403,0.158915758703162,1.22486784814582,0.0863163972286374,1.54938283442535,0.0451048423593302
10.6354515050167,0.921679647055411,0.158284806776072,1.22702830088063,0.0859442368496695,1.55164051435997,0.0449016368824148
10.685618729097,0.923660893869134,0.157658845241234,1.22917945865166,0.0855752718946766,1.55388804586386,0.0447002541486022
10.7357859531773,0.925634320980312,0.15703781512605,1.23132140109626,0.08520946138501,1.55612551976473,0.0445006697425212
10.7859531772575,0.92759998987289,0.156421658383468,1.23345420683269,0.0848467650397276,1.55835302567636,0.044302859682916
10.8361204013378,0.929557961308507,0.155810317873893,1.23557795347739,0.0844871432608081,1.56057065202014,0.0441068004130403
10.8862876254181,0.931508295337763,0.155203737347521,1.23769271766196,0.0841305571187395,1.56277848604614,0.0439124687913056
10.9364548494983,0.933451051311277,0.154601861427094,1.23979857504974,0.0837769683384702,1.5649766138537,0.0437198420821758
10.9866220735786,0.935386287890518,0.154004635591038,1.24189560035207,0.0834263392857143,1.5671651204116,0.0435288979472995
11.0367892976589,0.937314063058437,0.153412006157004,1.24398386734417,0.0830786329535982,1.56934408957771,0.0433396144368749
11.0869565217391,0.93923443412989,0.152823920265781,1.24606344888074,0.0827338129496403,1.57151360411835,0.0431519699812383
11.1371237458194,0.941147457761862,0.15224032586558,1.24813441691119,0.0823918434830532,1.57367374572708,0.0429659433826699
11.1872909698997,0.943053189963498,0.151661171696678,1.25019684249458,0.08205268935236,1.57582459504322,0.0427815138074116
11.2374581939799,0.94495168610594,0.151086407276402,1.25225079581426,0.0817163159333151,1.57796623166987,0.0425986607778886
11.2876254180602,0.946843000931984,0.15051598288447,1.25429634619219,0.0813826891671203,1.58009873419159,0.0424173641651298
11.3377926421405,0.948727188565549,0.149949849548646,1.25633356210299,0.0810517755489292,1.58222218019175,0.0422376041813815
11.3879598662207,0.950604302520971,0.149387959030727,1.25836251118769,0.0807235421166307,1.5843366462694,0.0420593613729076
11.438127090301,0.952474395712124,0.148830263812842,1.26038326026719,0.0803979564399032,1.58644220805589,0.041882616612971
11.4882943143813,0.954337520461368,0.148276717084057,1.26239587535549,0.080074986609534,1.58853894023109,0.0417073510949923
11.5384615384615,0.956193728508335,0.147727272727273,1.26440042167261,0.0797546012269939,1.59062691653931,0.0415335463258786
11.5886287625418,0.958043071018547,0.147181885306424,1.26639696365729,0.0794367693942614,1.59270620980481,0.0413611841195186
11.6387959866221,0.959885598591884,0.146640510053948,1.2683855649794,0.0791214607038899,1.59477689194708,0.0411902465904395
11.6889632107023,0.961721361270886,0.146103102858539,1.27036628855214,0.0788086452293094,1.59683903399576,0.0410207161476197
11.7391304347826,0.963550408548909,0.145569620253165,1.27233919654396,0.0784982935153584,1.59889270610527,0.0408525754884547
11.7892976588629,0.965372789378134,0.145040019403347,1.2743043503903,0.0781903765690377,1.60093797756909,0.0406858075928698
11.8394648829431,0.967188552177428,0.144514258095698,1.27626181080506,0.0778848658504819,1.60297491683384,0.0405203957175769
11.8896321070234,0.968997744840061,0.143992294726704,1.27821163779181,0.0775817332641412,1.60500359151299,0.0403563233904711
11.9397993311037,0.970800414741286,0.143474088291747,1.28015389065491,0.077280951150168,1.60702406840033,0.040193574405162
11.9899665551839,0.972596608745783,0.142959598374372,1.28208862801026,0.0769824922760041,1.60903641348319,0.040032132815638
12.0401337792642,0.974386373214973,0.142448785135779,1.28401590779596,0.0766863298281611,1.61104069195535,0.0398719829310575
12.0903010033445,0.976169754014192,0.141941609304534,1.28593578728267,0.0763924374041901,1.61303696822972,0.0397131093106654
12.1404682274247,0.977946796519748,0.141438032166509,1.28784832308389,0.0761007890048358,1.61502530595075,0.0395554967588305
12.190635451505,0.979717545625847,0.140938015555032,1.28975357116592,0.0758113590263692,1.61700576800661,0.0393991303202003
12.2408026755853,0.981482045751397,0.14044152184124,1.29165158685772,0.0755241222530942,1.61897841654116,0.0392439952749705
12.2909698996656,0.983240340846697,0.139948513924643,1.29354242486054,0.0752390538500252,1.62094331296559,0.0390900771342659
12.3411371237458,0.984992474400003,0.139458955223881,1.29542613925736,0.0749561293557283,1.62290051796993,0.0389373616356296
12.3913043478261,0.986738489443984,0.138972809667674,1.29730278352221,0.0746753246753247,1.62485009153429,0.0387858347386172
12.4414715719064,0.98847842856206,0.138490041685966,1.29917241052926,0.0743966160736502,1.62679209293989,0.0386354826204936
12.4916387959866,0.990212333894639,0.138010616201246,1.30103507256174,0.0741199801685672,1.62872658077987,0.0384862916720299
12.5418060200669,0.991940247145234,0.137534498620055,1.30289082132074,0.0738453939244258,1.63065361296991,0.0383382484933966
12.5919732441472,0.993662209586489,0.137061654824662,1.30473970793382,0.0735728346456693,1.63257324675861,0.038191339890152
12.6421404682274,0.995378262066088,0.136592051164915,1.30658178296344,0.073302279970581,1.63448553873774,0.0380455528693218
12.6923076923077,0.997088445012574,0.136125654450262,1.30841709641527,0.0730337078651685,1.6363905448522,0.0379008746355685
12.742474916388,0.998792798441059,0.135662431941924,1.31024569774636,0.0727670966171818,1.63828832040986,0.0377572925874479
12.7926421404682,1.00049136195885,0.135202351345241,1.31206763587308,0.0725024248302619,1.64017892009121,0.0376147943137502
12.8428093645485,1.00218417477095,0.134745380802163,1.31388295917902,0.072239671418217,1.6420623979588,0.0374733675899235
12.8929765886288,1.00387127568554,0.134291488883898,1.31569171552269,0.0719788155994222,1.6439388074665,0.0373330003745786
12.943143812709,1.00555270311923,0.133840644583706,1.31749395224506,0.0717198368913408,1.64580820146864,0.0371936808060704
12.9933110367893,1.0072284951024,0.133392817309837,1.31928971617704,0.0714627151051625,1.64767063222891,0.0370553971991573
13.0434782608696,1.00889868928431,0.132947976878613,1.32107905364675,0.0712074303405573,1.64952615142915,0.0369181380417336
13.0936454849498,1.01056332293818,0.132506093507645,1.32286201048672,0.070953962980541,1.65137481017794,0.0367818919916349
13.1438127090301,1.01222243296619,0.132067137809187,1.3246386320409,0.0707022936864507,1.65321665901906,0.0366466478735139
13.1939799331104,1.01387605590439,0.131631080783623,1.32640896317159,0.0704524033930254,1.65505174793975,0.0365123946757846
13.2441471571906,1.0155242279275,0.131197893813076,1.32817304826626,0.0702042733035924,1.65688012637891,0.0363791215476335
13.2943143812709,1.01716698485371,0.13076754865515,1.3299309312442,0.0699578848853533,1.65870184323502,0.0362468177960965
13.3444816053512,1.01880436214931,0.130340017436792,1.3316826555631,0.0697132198647703,1.66051694687406,0.0361154728831985
13.3946488294314,1.0204363949333,0.129915272648273,1.33342826422547,0.0694702602230483,1.66232548513715,0.0359850764231556
13.4448160535117,1.0220631179819,0.129493287137289,1.33516779978501,0.069228988191711,1.66412750534815,0.0358556181796378
13.494983277592,1.02368456573301,0.129074034103173,1.33690130435281,0.0689893862482695,1.66592305432109,0.03572708806309
13.5451505016722,1.02530077229056,0.128657487091222,1.33862881960348,0.0687514371119798,1.66771217836747,0.0355994761281105
13.5953177257525,1.02691177142884,0.128243619987133,1.34035038678114,0.0685151237396884,1.6694949233034,0.0354727725708862
13.6454849498328,1.02851759659675,0.127832407011543,1.34206604670536,0.068280429321763,1.67127133445666,0.0353469677266816
13.695652173913,1.03011828092189,0.127423822714681,1.34377583977693,0.0680473372781065,1.67304145667364,0.0352220520673813
13.7458193979933,1.03171385721477,0.127017841971113,1.34547980598363,0.0678158312542527,1.67480533432608,0.0350980161990844
13.7959866220736,1.03330435797274,0.126614439974592,1.34717798490574,0.0675858951175407,1.67656301131777,0.0349748508597497
13.8461538461538,1.03488981538405,0.12621359223301,1.34887041572167,0.0673575129533679,1.67831453109114,0.0348525469168901
13.8963210702341,1.03647026133169,0.125815274563434,1.35055713721331,0.0671306690615177,1.68005993663363,0.0347310953653154
13.9464882943144,1.03804572739728,0.125419463087248,1.35223818777138,0.0669053479525621,1.6817992704841,0.0346104873249219
13.9966555183946,1.03961624486483,0.125026134225382,1.35391360540068,0.0666815343443354,1.68353257473898,0.0344907140385281
14.0468227424749,1.0411818447245,0.124635264693622,1.35558342772524,0.0664592131584797,1.68525989105843,0.0343717668697551
14.0969899665552,1.04274255767624,0.124246831498026,1.3572476919934,0.066238369517058,1.68698126067233,0.0342536373009509
14.1471571906355,1.0442984141334,0.123860811930406,1.35890643508276,0.066018988739236,1.6886967243862,0.0341363169311565
14.1973244147157,1.0458494442263,0.123477183563907,1.36055969350515,0.0658010563380282,1.69040632258698,0.0340197974741154
14.247491638796,1.04739567780574,0.123095924248662,1.36220750341138,0.065584558017109,1.69211009524875,0.0339040707563216
14.2976588628763,1.04893714444644,0.122717012107531,1.36384990059602,0.0653694796676869,1.69380808193833,0.033789128715109
14.3478260869565,1.0504738734504,0.122340425531915,1.36548692050207,0.0651558073654391,1.69550032182082,0.0336749633967789
14.3979933110368,1.0520058938503,0.121966143177646,1.36711859822554,0.0649435273675065,1.69718685366498,0.0335615669547648
14.4481605351171,1.05353323441275,0.12159414396096,1.36874496851996,0.0647326261095475,1.69886771584858,0.0334489316478353
14.4983277591973,1.05505592364155,0.121224407054531,1.37036606580082,0.0645230902028485,1.70054294636366,0.033337049838332
14.5484949832776,1.05657398978087,0.120856911883589,1.37198192414995,0.0643149064314906,1.70221258282163,0.0332259139904434
14.5986622073579,1.0580874608184,0.120491638122104,1.37359257731982,0.0641080617495712,1.7038766624584,0.0331155166685126
14.6488294314381,1.05959636448845,0.120128565689032,1.37519805873777,0.0639025432784783,1.7055352221393,0.0330058505353792
14.6989966555184,1.06110072827499,0.119767674744643,1.37679840151014,0.0636983383042182,1.70718829836404,0.0328969083507537
14.7491638795987,1.06260057941465,0.119408945686901,1.37839363842643,0.063495434274793,1.70883592727149,0.0327886829696239
14.7993311036789,1.06409594489971,0.11905235914792,1.37998380196328,0.0632938187976291,1.71047814464442,0.032681167340693
14.8494983277592,1.06558685148096,0.118697895990472,1.38156892428845,0.0630934796370542,1.7121149859142,0.032574354504848
14.8996655518395,1.06707332567064,0.118345537304572,1.38314903726473,0.0628944047118216,1.71374648616534,0.0324682375936584
14.9498327759197,1.0685553937452,0.117995264404104,1.38472417245377,0.0626965820926819,1.71537268014003,0.0323628098279035
15,1.07003308174814,0.117647058823529,1.38629436111989,0.0625,1.71699360224257,0.032258064516129


==> plot_data.csv <==
snr,mmse05,mmse1,mmse2,I05,I1,I2
0,1,1,1,0,0,0
0.0501672240802676,0.987458851534289,0.952204052180463,0.842110846220286,0.0179626036457503,0.0355145447134041,0.0661621245428094
0.100334448160535,0.974921647402027,0.908441252156255,0.734310448941333,0.0357022092137037,0.0692669952147324,0.122956386279518
0.150501672240803,0.962392326976074,0.868034869601076,0.653025334928301,0.0532164745338722,0.101477006068805,0.17299558539243
0.20066889632107,0.949874819721359,0.830494944363543,0.588424308718151,0.0705046408745673,0.132266334592866,0.217798237244893
0.250836120401338,0.937373040273985,0.795449055697026,0.535319611261207,0.0875666130290241,0.1617357105038,0.258366895893643
0.301003344481605,0.924890883559845,0.762603967430598,0.490610234992143,0.104402664576388,0.189972016279568,0.295413706315619
0.351170568561873,0.912432219965634,0.731722535853534,0.452287806796168,0.121013293137393,0.217051714008085,0.329469825652413
0.40133779264214,0.900000890574915,0.702608888582061,0.418975680031506,0.137399142506235,0.243042989639338,0.36094565589965
0.451505016722408,0.887600702481598,0.675098448279182,0.389689163034369,0.153560957977181,0.268007248962533,0.390166944748926
0.501672240802676,0.875235424192815,0.649050960658242,0.363700052521174,0.169499559289877,0.292000223564693,0.417397809854775
0.551839464882943,0.862908781132829,0.624345469644865,0.340455152304707,0.185215823574664,0.315072819292724,0.442856141197849
0.602006688963211,0.850624451259101,0.600876600742997,0.319524783241907,0.200710674383611,0.337271784659609,0.466724303585767
0.652173913043478,0.838386060801182,0.578551750268726,0.300568915481837,0.215985074676185,0.358640248251661,0.489156807503709
0.702341137123746,0.826197180132544,0.557288918338761,0.283314139001063,0.231040022514126,0.379218157968041,0.510285950627962
0.752508361204013,0.814061319784892,0.537015009820294,0.267537558196032,0.245876548676797,0.399042644967369,0.530226058132415
0.802675585284281,0.801981926613863,0.5176644823234,0.253055254543271,0.260495715656478,0.418148328763871,0.549076729633221
0.852842809364548,0.789962380124394,0.499178256183362,0.239713847414888,0.274898617637874,0.436567575592464,0.566925365741919
0.903010033444816,0.778005988963359,0.481502825400171,0.227384207184461,0.289086381158519,0.454330719163464,0.583849161790673
0.953177257525084,0.766115987586379,0.464589524940783,0.215956695377067,0.303060166211577,0.47146625079262,0.599916700606636
1.00334448160535,0.754295533104977,0.448393921280803,0.205337508661516,0.316821167601804,0.488000984338152,0.615189238958626
1.05351170568562,0.742547702319555,0.432875301210737,0.195445834164818,0.330370616405134,0.503960200223862,0.62972175680239
1.10367892976589,0.730875488942893,0.417996239815513,0.186211610091479,0.343709781415441,0.51936777195816,0.643563820641135
1.15384615384615,0.719281801018134,0.403722232849239,0.177573744086491,0.35683997048986,0.534246277893924,0.656760299647951
1.20401337792642,0.707769458534502,0.390021381934038,0.169478682026951,0.369762531727592,0.548617100458854,0.669351964032232
1.25418060200669,0.696341191243196,0.376864123427772,0.161879248107401,0.382478854436827,0.56250051468224,0.681375988402902
1.30434782608696,0.684999636675225,0.364222993647792,0.154733697120875,0.394990369860697,0.575915767524417,0.692866377872036
1.35451505016722,0.673747338362172,0.35207242455879,0.148004934285878,0.407298551646452,0.588881149259906,0.703854330867146
1.40468227424749,0.662586744260205,0.340388565140088,0.141659868522858,0.419404916052657,0.601414057959613,0.714368549743005
1.45484949832776,0.651520205376921,0.329149124518812,0.135668872884402,0.431311021897461,0.613531057950702,0.724435508068719
1.50501672240803,0.640549974599955,0.318333233646668,0.130005331672759,0.443018470257292,0.625247932996523,0.734079681744883
1.55518394648829,0.629678205725627,0.307921322850951,0.124645258179407,0.454528903929917,0.636579734827091,0.743323749758103
1.60535117056856,0.618906952685288,0.297895013035922,0.119566970335498,0.465844006679036,0.647540827558106,0.75218876931704
1.65551839464883,0.608238168966405,0.288237018672004,0.11475081414114,0.476965502279622,0.658144928459706,0.760694329269854
1.7056856187291,0.5976737072249,0.278931061005161,0.110178926740941,0.487895153384391,0.668405145472023,0.768858685027982
1.75585284280936,0.587215319084687,0.269961790160974,0.105835032575468,0.498634760232225,0.678334011810864,0.776698877678115
1.80602006688963,0.576864655119885,0.261314715017767,0.101704267267761,0.509186159219238,0.68794351796155,0.784230839524406
1.8561872909699,0.566623265014718,0.252976139889108,0.0977730248782733,0.519551221352631,0.697245141320677,0.791469487944056
1.90635451505017,0.556492597895683,0.244933107194386,0.0940288249386196,0.529731850606667,0.706249873713051,0.798428809144523
1.95652173913043,0.546474002830186,0.237173345412244,0.0904601962979772,0.539729982198978,0.714968246983363,0.805121933166356
2.0066889632107,0.536568729485509,0.229685221709448,0.0870565753191499,0.549547580804231,0.723410356838473,0.811561201271841
2.05685618729097,0.526777928941662,0.2224576987205,0.0838082163696228,0.559186638720864,0.731585885095848,0.817758226688482
2.10702341137124,0.517102654651379,0.215480295023662,0.0807061128859754,0.568649174005202,0.739504120476189,0.823723949531773
2.15719063545151,0.507543863540333,0.208743048919028,0.0777419275630258,0.577937228585915,0.747173978063126,0.829468686609108
2.20735785953177,0.498102417240413,0.202236485165665,0.0749079304439189,0.587052866370362,0.75460401753979,0.835002176702737
2.25752508361204,0.488779083448762,0.195951584378844,0.0721969438733641,0.595998171353001,0.761802460300598,0.840333621841397
2.30769230769231,0.479574537405173,0.18987975482628,0.0696022934307508,0.60477524573474,0.768777205526676,0.84547172499577
2.35785953177258,0.470489363480311,0.184012806394812,0.067117764088771,0.613386208060815,0.775535845304599,0.850424724570292
2.40802675585284,0.461524056867241,0.178342926526956,0.0647375609511052,0.621833191383596,0.78208567886048,0.855200426011662
2.45819397993311,0.452679025368658,0.172862657950781,0.0624562740134826,0.630118341455574,0.788433725974695,0.859806230811179
2.50836120401338,0.443954591272275,0.167564878047158,0.0602688464689336,0.638243814956794,0.794586739636556,0.864249163142684
2.55852842809365,0.435350993306842,0.162442779715998,0.0581705461428506,0.646211777760029,0.800551217992955,0.868535894348966
2.60869565217391,0.426868388671348,0.157489853618117,0.0561569396984778,0.654024403236182,0.806333415640305,0.872672765466084
2.65886287625418,0.418506855130042,0.152699871682075,0.0542238693003276,0.661683870601713,0.811939354304866,0.876665807955886
2.70903010033445,0.410266393166045,0.148066871776136,0.0523674314630502,0.669192363309253,0.817374832952813,0.880520762801307
2.75919732441472,0.402146928186442,0.143585143454658,0.0505839578476148,0.676552067482113,0.822645437367976,0.884243098105736
2.80936454849498,0.394148312771932,0.139249214695979,0.048869997796154,0.683765170393034,0.827756549232144,0.887838025326351
2.85953177257525,0.386270328964262,0.13505383955552,0.0472223024222216,0.69083385898721,0.832713354740046,0.891310514261123
2.90969899665552,0.378512690584898,0.130993986663549,0.0456378100952006,0.697760318449497,0.837520852778627,0.894665306899873
2.95986622073579,0.370875045578567,0.127064828502089,0.0441136331765806,0.704546730815587,0.842183862697907,0.897906930240988
3.01003344481605,0.36335697837555,0.123261731399951,0.0426470458823673,0.711195273626911,0.846707031698695,0.901039708167119
3.06020066889632,0.355958012266834,0.11958024618894,0.0412354731602405,0.717708118629071,0.851094841860448,0.904067772465184
3.11036789297659,0.348677611786456,0.116016099468165,0.0398764804826168,0.724087430513659,0.855351616830877,0.90699507306846
3.16053511705686,0.34151518509566,0.112565185426963,0.0385677644677327,0.730335365703406,0.859481528197291,0.90982538759133
3.21070234113712,0.33447008636371,0.109223558180484,0.0373071442504613,0.736454071180729,0.863488601558173,0.912562330220573
3.26086956521739,0.327541618140474,0.105987424575396,0.0360925535330037,0.742445683359799,0.867376722312203,0.915209360020829
3.31103678929766,0.320729033716187,0.102853137426471,0.0349220332530091,0.748312327002403,0.871149641180634,0.917769788706171
3.36120401337793,0.314031539464007,0.0998171891480804,0.0337937248132125,0.754056114177879,0.874810979477863,0.920246787924549
3.41137123745819,0.307448297161313,0.0968762057477307,0.0327058638224413,0.759679143267506,0.878364234143955,0.92264339609717
3.46153846153846,0.300978426285914,0.094026941151806,0.0316567743029492,0.765183498013702,0.88181278255195,0.924962524850716
3.51170568561873,0.294621006283614,0.0912662718365,0.0306448633235585,0.770571246614392,0.885159887101905,0.927206965076507
3.561872909699,0.288375078803848,0.0885911917396065,0.0296686160220982,0.775844440862873,0.888408699612821,0.92937939264733
3.61204013377926,0.282239649900354,0.0859988074312849,0.0287265909841972,0.781005115333403,0.891562265522871,0.931482373819618
3.66220735785953,0.276213692194102,0.0834863335241618,0.0278174159486786,0.786055286612676,0.894623527907681,0.933518370345811
3.7123745819398,0.270296146995935,0.0810510883051417,0.0269397838126153,0.790996952577195,0.897595331325793,0.935489744319185
3.76254180602007,0.264485926386649,0.0786904895730884,0.0260924489116601,0.79583209171646,0.900480425499878,0.937398762770991
3.81270903010033,0.258781915252438,0.076402050668117,0.0252742235535162,0.800562662501694,0.903281468841744,0.93924760203749
3.8628762541806,0.253182973273877,0.0741833766796115,0.0244839747844494,0.80519060279972,0.906001031828716,0.941038351912312
3.91304347826087,0.247687936866837,0.0720321608212868,0.0237206213705607,0.809717829331409,0.908641600238525,0.942773019597569
3.96321070234114,0.24229562107392,0.0699461809626694,0.0229831309771771,0.814146237173994,0.911205578249424,0.944453533465233
4.0133779264214,0.23700482140523,0.0679232963073,0.0222705175311912,0.818477699306372,0.913695291411905,0.946081746638628
4.06354515050167,0.231814315627468,0.065961444208794,0.0215818387525051,0.822714066196382,0.916112989498015,0.947659440402253
4.11371237458194,0.226722865500526,0.0640586371166562,0.0209161938419211,0.826857165428956,0.918460849233969,0.949188327446947
4.16387959866221,0.221729218460958,0.0622129596444469,0.0202727213139273,0.830908801373852,0.920740976921453,0.950670054956204
4.21404682274247,0.216832109251829,0.0604225657535569,0.0196505969637744,0.834870754891673,0.922955410952724,0.952106207538723
4.26421404682274,0.212030261498644,0.0586856760464784,0.0190490319591352,0.838744783076734,0.925106124224366,0.953498310011664
4.31438127090301,0.207322389231177,0.0570005751640574,0.0184672710474543,0.842532619035317,0.927195026454297,0.954847830038889
4.36454849498328,0.202707198351177,0.0553656092817828,0.0179045908707949,0.846235971697798,0.92922396640642,0.956156180628388
4.41471571906354,0.198183388046062,0.0537791837007069,0.0173602983806731,0.849856525663143,0.931194734027058,0.95742472249343
4.46488294314381,0.193749652148799,0.0522397605290889,0.0168337293459628,0.853395941074208,0.933109062497122,0.958654766282339
4.51505016722408,0.189404680444349,0.0507458564513071,0.0163242469474998,0.856855853522377,0.934968630203786,0.959847574682499
4.56521739130435,0.185147159923093,0.0492960405809842,0.0158312404535088,0.860237873980026,0.936775062635209,0.961004364404788
4.61538461538461,0.180975775981784,0.0478889323956101,0.0153541239704478,0.863543588759392,0.938529934201712,0.962126308055464
4.66555183946488,0.176889213572668,0.0465231997502234,0.014892335264254,0.866774559496464,0.94023476998663,0.96321453590315
4.71571906354515,0.172886158301482,0.0451975569679216,0.0144453346473805,0.869932323158561,0.941891047429898,0.964270137549101
4.76588628762542,0.168965297475106,0.0439107630051193,0.0140126039273403,0.873018392074352,0.943500197947274,0.965294163509395
4.81605351170569,0.16512532109973,0.0426616196895589,0.0135936454128027,0.876034253985125,0.945063608487988,0.966287626717693
4.86622073578595,0.161364922830459,0.0414489700291136,0.0131879809735767,0.87898137211617,0.94658262303342,0.967251503957225
4.91638795986622,0.1576828008733,0.0402716965894105,0.0127951511510802,0.88186118526723,0.948058544039325,0.968186737230145
4.96655518394649,0.154077658840568,0.0391287199382636,0.0124147143161411,0.884675107921014,0.949492633823975,0.969094235071769
5.01672240802676,0.150548206560744,0.0380189971548371,0.0120462458712021,0.887424530368816,0.950886115904485,0.969974873816347
5.06688963210702,0.147093160843906,0.0369415204013898,0.0116893374942095,0.890110818852348,0.952240176283479,0.970829498819932
5.11705685618729,0.143711246203806,0.0358953155553764,0.0113435964216486,0.892735315720927,0.953555964688138,0.971658925644779
5.16722408026756,0.140401195537798,0.0348794408996201,0.0110086447683828,0.895299339603153,0.95483459576361,0.972463941208589
5.21739130434783,0.137161750765725,0.0338929858682279,0.0106841188820919,0.897804185592291,0.956077150222622,0.973245304900806
5.26755852842809,0.133991663428983,0.0329350698458988,0.0103696687302735,0.900251125444532,0.957284675953112,0.974003749667243
5.31772575250836,0.130889695250942,0.0320048410182838,0.0100649573178988,0.902641407789338,0.958458189085553,0.97473998306356
5.36789297658863,0.127854618659924,0.0311014752710909,0.00976966013394631,0.904976258351064,0.959598675021644,0.975454688277553
5.4180602006689,0.124885217275942,0.03022417513569,0.00948346462515692,0.907256880181058,0.960707089425886,0.976148525119908
5.46822742474916,0.121980286362397,0.0293721687790578,0.0092060696954519,0.909484453899403,0.961784359181598,0.976822130982904
5.51839464882943,0.119138633243957,0.0285447090360078,0.00893718522957165,0.911660137945497,0.962831383312767,0.97747612176658
5.5685618729097,0.116359077691779,0.0277410724817665,0.0086765316395776,0.913785068836607,0.963849033873153,0.97811109277202
5.61872909698997,0.113640452277289,0.0269605585430841,0.00842383943294522,0.915860361433567,0.964838156803951,0.978727619561571
5.66889632107023,0.11098160269569,0.0262024886461962,0.00817884880106323,0.917887109212763,0.965799572761311,0.979326258785986
5.7190635451505,0.108381388060345,0.0254662054000765,0.00794130922702285,0.919866384543541,0.966734077914935,0.979907548978642
5.76923076923077,0.105838681169209,0.0247510718135405,0.0077109791116563,0.921799238970217,0.967642444718927,0.980472011317018
5.81939799331104,0.103352368744423,0.0240564705448658,0.00748762541683967,0.923686703497804,0.968525422656043,0.981020150351632
5.8695652173913,0.100921351646187,0.023381803182689,0.00727102332514562,0.925529788880694,0.969383738956418,0.981552454702515
5.91973244147157,0.0985445450620108,0.022726489557021,0.00706095591498235,0.927329485913435,0.970218099291831,0.982069397723171
5.96989966555184,0.0962208786724079,0.0220899670792858,0.00685721385040261,0.92908676572289,0.971029188446487,0.982571438131812
6.02006688963211,0.0939492967940869,0.0214716901103434,0.00665959508482739,0.930802580061015,0.971817670965298,0.983059020609452
6.07023411371237,0.0917287585016631,0.0208711293554967,0.0064679045779592,0.932477861597596,0.97258419178057,0.983532576364401
6.12040133779264,0.0895582377288986,0.0202877712855131,0.00628195402521592,0.934113524212295,0.973329376817961,0.983992523662581
6.17056856187291,0.0874367233504407,0.0197211175827185,0.00610156159904873,0.935710463285443,0.974053833582561,0.984439268323241
6.22073578595318,0.0853632192450213,0.019170684611237,0.00592655170153855,0.937269555987059,0.974758151725879,0.984873204179708
6.27090301003344,0.0833367443410309,0.0186360029104694,0.00575675472771842,0.938791661563644,0.975442903594486,0.985294713505169
6.32107023411371,0.0813563326453881,0.0181166167109187,0.00559200683907934,0.94027762162238,0.976108644761036,0.985704167403796
6.37123745819398,0.079421033256555,0.0176120834714891,0.00543214974676243,0.941728260412409,0.976755914538328,0.986101926167943
6.42140468227425,0.0775299103625673,0.0171219734374066,0.00527703050396311,0.943144385102949,0.977385236477062,0.986488339602695
6.47157190635451,0.0756820432248904,0.0166458692179324,0.0051265013070998,0.9445267860581,0.977997118847874,0.98686374731948
6.52173913043478,0.0738765261488956,0.0161833653830694,0.00498041930532578,0.945876237108201,0.978592055108229,0.987228479001007
6.57190635451505,0.0721124684417356,0.0157340680784926,0.00483864641797838,0.947193495817726,0.979170524354686,0.987582854640249
6.62207357859532,0.0703889943583471,0.0152975946579686,0.00470104915960134,0.948479303749738,0.979732991761057,0.987927184756588
6.67224080267559,0.0687052430363171,0.0148735733325656,0.00456749847216864,0.949734386726967,0.980279909002902,0.988261770592587
6.72240802675585,0.0670603684202788,0.0144616428359914,0.00443786956418069,0.950959455089668,0.980811714668824,0.988586904295044
6.77257525083612,0.0654535391765234,0.0140614521054299,0.00431204175631184,0.952155203950404,0.98132883465896,0.988902869084147
6.82274247491639,0.0638839385984638,0.0136726599772804,0.00418989833330352,0.953322313445987,0.981831682571053,0.989209939414476
6.87290969899666,0.0623507645035539,0.0132949348972292,0.00407132640181818,0.954461448986806,0.982320660074491,0.989508381131504
6.92307692307692,0.0608532291222781,0.0129279546441026,0.00395621675398261,0.955573261503796,0.982796157272637,0.989798451626986
6.97324414715719,0.0593905589797477,0.0125714060669665,0.0038444637363606,0.956658387693325,0.983258553053779,0.990080399996269
7.02341137123746,0.057961994770481,0.0122249848349366,0.00373596512411267,0.957717450260257,0.983708215431019,0.990354467200108
7.07357859531773,0.056566791226871,0.0118883951991628,0.00363062200010766,0.95875105815947,0.984145501871397,0.990620886233108
7.12374581939799,0.0552042169818339,0.0115613497664338,0.003528338638771,0.95975980683606,0.984570759614528,0.990879882300331
7.17391304347826,0.0538735544261371,0.011243569283826,0.00342902239445353,0.96074427846448,0.984984325981027,0.991131673003104
7.22408026755853,0.0525740995608415,0.0109347824337881,0.00333258359413025,0.961705042186793,0.985386528671004,0.991376468534502
7.2742474916388,0.0513051618453133,0.0106347256390153,0.0032389354342337,0.962642654350229,0.985777686052876,0.99161447188447
7.32441471571906,0.0500660640412065,0.010343142876426,0.00314799388144205,0.963557658744148,0.986158107442762,0.99184587905415
7.37458193979933,0.0488561420528129,0.010059785499505,0.00305967757726089,0.964450586836532,0.986528093374707,0.992070879278443
7.4247491638796,0.0476747447641708,0.00978441206823745,0.00297390774622297,0.965321958010031,0.986887935862004,0.992289655255675
7.47491638795987,0.0465212338732797,0.00951678818581243,0.00289060810756014,0.96617227979756,0.987237918649846,0.99250238338281
7.52508361204013,0.0453949837237608,0.00925668634124106,0.00280970479020093,0.967002048117443,0.987578317459571,0.992709233994562
7.5752508361204,0.0442953811342977,0.00900388575700763,0.00273112625094596,0.96781174750799,0.987909400224753,0.992910371604589
7.62541806020067,0.0432218252261565,0.00875817224085525,0.00265480319569744,0.968601851361404,0.988231427319373,0.993105955146897
7.67558528428094,0.0421737272490781,0.00851933804080655,0.00258066850360938,0.969372822156874,0.988544651778349,0.993296138215671
7.7257525083612,0.0411505104058254,0.0082871817025326,0.00250865715403981,0.970125111692647,0.988849319510654,0.993481069301731
7.77591973244147,0.0401516096756367,0.00806150792821308,0.0024387061561888,0.970859161316889,0.98914566950528,0.993660892024085
7.82608695652174,0.0391764716368379,0.00784212743607761,0.00237075448131341,0.9715754021571,0.989433934030306,0.993835745355169
7.87625418060201,0.0382245542888497,0.00762885681988223,0.00230474299741323,0.972274255347817,0.989714338825317,0.994005763838646
7.92642140468227,0.0372953268738005,0.00742151840765545,0.00224061440628676,0.972956132256368,0.989987103287411,0.994171077798949
7.97658862876254,0.0363882696979594,0.00721994011914444,0.00217831318286343,0.97362143470638,0.990252440651064,0.994331813541981
8.02675585284281,0.035502873953182,0.0070239553215005,0.0021177855167207,0.97427055519881,0.990510558162076,0.994488093546748
8.07692307692308,0.0346386415385489,0.00683340268286369,0.00205897925569665,0.974903877130181,0.990761657245847,0.994640036647937
8.12709030100334,0.0337950848823747,0.00664812602363409,0.00200184385151592,0.975521775007805,0.991005933670221,0.994787758209688
8.17725752508361,0.0329717267647427,0.00646797416535082,0.00194633030735214,0.976124614661712,0.991243577703124,0.99493137029102
8.22742474916388,0.0321681001407141,0.0062928007772342,0.00189239112724637,0.976712753453056,0.991474774265223,0.995070981803459
8.27759197324415,0.0313837479643611,0.00612246422057966,0.00183998026731103,0.977286540478765,0.991699703077832,0.995206698661494
8.32775919732441,0.0306182230137464,0.00595682739131924,0.00178905308865196,0.977846316772235,0.991918538806264,0.995338623926453
8.37792642140468,0.029871087716973,0.0057957575611857,0.0017395663119355,0.978392415499857,0.992131451198855,0.995466857944281
8.42809364548495,0.0291419139794171,0.005639126218021,0.0016914779735473,0.978925162153232,0.992338605221837,0.995591498477616
8.47826086956522,0.0284302830122549,0.00548680890586428,0.00164474738326903,0.979444874736896,0.992540161190266,0.995712640832283
8.52842809364548,0.0277357851623692,0.00533868506552974,0.00159933508342958,0.979951863951438,0.992736274895183,0.995830377978184
8.57859531772575,0.0270580197437336,0.00519463787644282,0.0015552028094592,0.980446433371898,0.992927097727181,0.995944800664328
8.62876254180602,0.0263965948703593,0.00505455410054006,0.00151231345180758,0.98092887962135,0.993112776796542,0.996055997527534
8.67892976588629,0.0257511272908622,0.0049183239290548,0.00147063101916478,0.981399492539613,0.993293455050107,0.996164055194206
8.72909698996656,0.0251212422247467,0.00478584083300655,0.00143012060293812,0.981858555347031,0.993469271385018,0.996269058374505
8.77926421404682,0.0245065732004481,0.00465700141818688,0.00139074834294428,0.982306344803314,0.993640360759483,0.996371089948163
8.82943143812709,0.0239067618951903,0.00453170528539011,0.00135248139426203,0.982743131361416,0.993806854300679,0.996470231041299
8.87959866220736,0.0233214579767296,0.00440985489657387,0.00131528789520741,0.983169179316487,0.993968879409928,0.996566561093639
8.92976588628763,0.0227503189470073,0.00429135544755538,0.00127913693639337,0.983584746949933,0.994126559865245,0.996660157915792
8.97993311036789,0.0221930099877683,0.00417611474775599,0.00124399853082435,0.983990086668634,0.99428001592138,0.996751097736404
9.03010033444816,0.0216492038081753,0.0040640431074013,0.00120984358499876,0.984385445139423,0.994429364407422,0.996839455239283
9.08026755852843,0.0211185804944496,0.00395505323247119,0.00117664387097505,0.984771063418912,0.99457471882208,0.996925303590905
9.1304347826087,0.0206008273615728,0.00384906012757527,0.0011443719993689,0.985147177078781,0.994716189426695,0.997008714458871
9.18060200668896,0.0200956388070654,0.0037459810068087,0.00111300139325077,0.985514016326694,0.994853883336067,0.997089758022235
9.23076923076923,0.0196027161668677,0.0036457352125233,0.00108250626290274,0.98587180612297,0.994987904607155,0.997168502974743
9.2809364548495,0.0191217675733353,0.00354824414183384,0.00105286158141538,0.986220766293202,0.995118354325711,0.997245016522202
9.33110367892977,0.0186525078153685,0.0034534311805705,0.0010240430610855,0.986561111637,0.99524533069088,0.997319364375276
9.38127090301003,0.0181946582006765,0.00336122164428995,0.000996027130590216,0.98689305203306,0.995368929097833,0.99739161073905
9.4314381270903,0.01774794642019,0.00327154272587057,0.000968790912910356,0.987216792540767,0.995489242218445,0.99746181830066
9.48160535117057,0.0173121064146309,0.0031843234491438,0.000942312203971118,0.987532533498542,0.995606360080071,0.997530048216217
9.53177257525084,0.0168868782432234,0.00309949462795581,0.000916569451985483,0.987840470619167,0.995720370142432,0.997596360098148
9.5819397993311,0.0164720079545648,0.0030169888300108,0.000891541737463086,0.988140795082294,0.99583135737264,0.997660812003896
9.63210702341137,0.0160672474596473,0.00293674034482126,0.000867208753870141,0.988433693624369,0.995939404318382,0.997723460426793
9.68227424749164,0.0156723544070123,0.00285868515508031,0.000843550788917069,0.988719348626195,0.996044591179281,0.997784360289732
9.73244147157191,0.0152870920600539,0.00278276091077618,0.000820548706444546,0.988997938198334,0.996146995876446,0.997843564942071
9.78260869565217,0.0149112291764417,0.00270890690538868,0.000798183928895746,0.989269636264576,0.996246694120226,0.997901126160102
9.83277591973244,0.0145445398896611,0.00263706405353981,0.000776438420352576,0.989534612643646,0.996343759476185,0.997957094151228
9.88294314381271,0.0141868035926611,0.00256717486951464,0.000755294670111928,0.98979303312936,0.996438263429303,0.998011517561909
9.93311036789298,0.0138378048235879,0.0024991834461216,0.000734735676789722,0.990045059569384,0.99653027544642,0.998064443489347
9.98327759197324,0.0134973331535992,0.00243303543342204,0.000714744932928557,0.990290849942765,0.99661986303694,0.998115917496804
10.0334448160535,0.013165183076731,0.00236867801692482,0.000695306410098739,0.990530558436371,0.996707091811797,0.998165983632426
10.0836120401338,0.0128411539018105,0.00230605989491054,0.000676404544468268,0.99076433552037,0.996792025540716,0.998214684451381
10.133779264214,0.0125250496463867,0.0022451312546206,0.000658024222832232,0.990992328022861,0.996874726207767,0.998262061041165
10.1839464882943,0.0122166789326672,0.00218584374711556,0.000640150769082304,0.991214679203739,0.996955254065248,0.998308153049874
10.2341137123746,0.0119158548854388,0.00212815046067453,0.000622769931104994,0.991431528827888,0.997033667685906,0.998352998717246
10.2842809364548,0.0116223950319425,0.00207200589267098,0.000605867868087362,0.991643013237751,0.997110024013523,0.998396634908305
10.3344481605351,0.011336121203692,0.00201736591991803,0.00058943113822485,0.991849265425332,0.997184378411901,0.99843909714942
10.3846153846154,0.0110568594402083,0.0019641877675292,0.000573446686816803,0.992050415103648,0.99725678471225,0.998480419666567
10.4347826086957,0.0107844398946437,0.00191242997638552,0.000557901834725261,0.99224658877767,0.997327295259039,0.998520635425588
10.4849498327759,0.0105186967412769,0.0018620523693384,0.000542784267203222,0.992437909814731,0.997395960954319,0.998559776174233
10.5351170568562,0.0102594680848533,0.00181301601630878,0.000528082023065979,0.99262449851442,0.99746283130056,0.99859787248574
10.5852842809365,0.0100065958717441,0.00176528319846616,0.000513783484197949,0.992806472177931,0.997527954442043,0.998634953803659
10.6354515050167,0.00975992580289575,0.00171881737168801,0.000499877365389034,0.992983945176834,0.997591377204829,0.998671048487682
10.685618729097,0.00951930724855821,0.00167358312950957,0.000486352704482051,0.993157029021258,0.997653145135366,0.998706183860105
10.7357859531773,0.00928459316474872,0.00162954616577784,0.000473198852825041,0.993325832427417,0.997713302537754,0.998740386252669
10.7859531772575,0.00905564001143522,0.00158667323722166,0.000460405466020886,0.993490461384453,0.997771892509724,0.998773681053381
10.8361204013378,0.00883230767241394,0.00154493212614323,0.000447962494957821,0.993651019220538,0.997828956977362,0.998806092753032
10.8862876254181,0.00861445937685268,0.00150429160342627,0.000435860177117275,0.99380760666818,0.997884536728634,0.998837644991043
10.9364548494983,0.00840196162246643,0.00146472139204205,0.000424089028149499,0.993960321928688,0.997938671445745,0.99886836060034
10.9866220735786,0.00819468410032109,0.00142619213121914,0.000412639833703654,0.994109260735725,0.997991399736381,0.998898261650959
11.0367892976589,0.00799249962120752,0.00138867534142492,0.000401503641512369,0.994254516417911,0.998042759163878,0.998927369492109
11.0869565217391,0.00779528404358842,0.00135214339028901,0.000390671753714544,0.99439617996041,0.998092786276361,0.998955704792457
11.1371237458194,0.00760291620307396,0.00131656945958003,0.000380135719410868,0.994534340065458,0.998141516634893,0.998983287578443
11.1872909698997,0.00741527784340779,0.00128192751332912,0.000369887327450913,0.994669083211776,0.998188984840688,0.999010137270469
11.2374581939799,0.00723225354893753,0.00124819226717603,0.000359918599432518,0.994800493712825,0.998235224561415,0.999036272716861
11.2876254180602,0.00705373067853321,0.00121533915899778,0.000350221782918991,0.994928653773874,0.998280268556643,0.999061712225557
11.3377926421405,0.00687959930095272,0.00118334432086436,0.000340789344859482,0.995053643547821,0.998324148702474,0.999086473593492
11.3879598662207,0.00670975213158997,0.0011521845523533,0.000331613965205424,0.995175541189751,0.99836689601538,0.999110574133752
11.438127090301,0.00654408447062593,0.0011218372952426,0.000322688530725923,0.99529442291021,0.998408540675308,0.999134030700566
11.4882943143813,0.0063824941425159,0.00109228060959206,0.000314006129001676,0.995410363027146,0.998449112048075,0.999156859712286
11.5384615384615,0.00622488143681843,0.00106349315121396,0.000305560042606956,0.995523434016531,0.998488638707083,0.999179077172494
11.5886287625418,0.00607114905031869,0.00103545415052729,0.000297343743460354,0.995633706561627,0.998527148454407,0.999200698689459
11.6387959866221,0.00592120203043889,0.00100814339278364,0.000289350887349604,0.995741249600901,0.99856466834126,0.999221739494123
11.6889632107023,0.00577494771990161,0.000981541199648028,0.000281575308615167,0.995846130374578,0.998601224687894,0.999242214456829
11.7391304347826,0.00563229570262336,0.000955628412113507,0.000274011014998798,0.995948414469836,0.998636843102939,0.999262138103024
11.7892976588629,0.00549315775082171,0.000930386374724927,0.000266652182641991,0.996048165864641,0.998671548502227,0.999281524628057
11.8394648829431,0.00535744777329272,0.000905796921083272,0.000259493151232748,0.996145446970235,0.998705365127116,0.999300387911308
11.8896321070234,0.00522508176486913,0.000881842360598478,0.000252528419301346,0.996240318672284,0.998738316562341,0.999318741529703
11.9397993311037,0.00509597775699411,0.000858505466454547,0.000245752639650432,0.996332840370694,0.998770425753409,0.99933659877073
11.9899665551839,0.00497005576942766,0.000835769464746192,0.000239160614926348,0.996423070018119,0.998801715023567,0.999353972645
12.0401337792642,0.00484723776303975,0.00081361802474106,0.000232747293316349,0.996511064157173,0.998832206090356,0.99937087589831
12.0903010033445,0.00472744759366983,0.000792035250215669,0.000226507764377049,0.996596877956366,0.998861920081772,0.999387321023199
12.1404682274247,0.00461061096703896,0.000771005671806449,0.000220437254986772,0.996680565244784,0.998890877552042,0.999403320269876
12.190635451505,0.00449665539469168,0.000750514240309968,0.000214531125411588,0.996762178545548,0.998919098497046,0.999418885656391
12.2408026755853,0.00438551015093758,0.000730546320858417,0.000208784865496581,0.996841769108066,0.998946602369378,0.99943402897789
12.2909698996656,0.00427710623078692,0.000711087687888098,0.000203194090961256,0.996919386939113,0.998973408093072,0.999448761814765
12.3411371237458,0.00417137630883935,0.000692124520810131,0.000197754539807971,0.996995080832769,0.998999534077999,0.999463095539489
12.3913043478261,0.00406825469912975,0.000673643400284197,0.000192462068834054,0.997068898399258,0.999024998233944,0.999477041321934
12.4414715719064,0.00396767731589165,0.000655631304988106,0.000187312650249183,0.997140886092712,0.999049817984366,0.999490610132957
12.4916387959866,0.00386958163522544,0.000638075608768731,0.000182302368389786,0.997211089237913,0.999074010279856,0.9995038127461
12.5418060200669,0.00377390665765565,0.00062096407805357,0.000177427416527376,0.997279552056054,0.999097591611291,0.999516659737221
12.5919732441472,0.00368059287155709,0.000604284869397333,0.000172684093777686,0.997346317689563,0.99912057802269,0.999529161481996
12.6421404682274,0.003589582217423,0.000588026527034584,0.000168068802089305,0.997411428226046,0.99914298512377,0.999541328151228
12.6923076923077,0.00350081805297031,0.000572177980308019,0.000163578043332224,0.997474924721408,0.999164828102213,0.999553169704015
12.742474916388,0.00341424511904975,0.000556728540842461,0.000159208416460999,0.997536847222204,0.999186121735636,0.999564695878886
12.7926421404682,0.0033298095063623,0.00054166789933725,0.000154956614766943,0.997597234787282,0.999206880403263,0.999575916183094
12.8428093645485,0.00324745862294229,0.000526986121854526,0.00015081942320716,0.997656125508783,0.9992271180973,0.999586839880356
12.8929765886288,0.0031671411624028,0.000512673645487904,0.000146793715812832,0.997713556532578,0.999246848434016,0.999597475977391
12.943143812709,0.00308880707293202,0.000498721273305101,0.000142876453171459,0.997769564078178,0.999266084664515,0.999607833209675
12.9933110367893,0.00301240752700949,0.000485120168469316,0.000139064679982148,0.997824183458226,0.999284839685204,0.999617920026907
13.0434782608696,0.0029378948918366,0.000471861847457137,0.00013535552268551,0.997877449097605,0.999303126047958,0.999627744578694
13.0936454849498,0.0028652227004633,0.000458938172305581,0.000131746187154835,0.997929394552246,0.999320955969964,0.999637314700999
13.1438127090301,0.00279434562359193,0.000446341341837148,0.000128233956460333,0.997980052527707,0.999338341343256,0.999646637903906
13.1939799331104,0.00272521944205462,0.000434063881829292,0.000124816188695531,0.998029454897561,0.999355293743935,0.999655721361199
13.2441471571906,0.0026578010199263,0.000422098634113319,0.000121490314866524,0.998077632721679,0.99937182444106,0.999664571902278
13.2943143812709,0.00259204827828974,0.000410438744606993,0.000118253836842497,0.99812461626444,0.999387944405229,0.999673196006794
13.3444816053512,0.00252792016960823,0.000399077650304807,0.000115104325363991,0.998170435012921,0.99940366431683,0.999681599802399
13.3946488294314,0.00246537665271651,0.000388009065269731,0.000112039418110221,0.998215117695111,0.999418994573981,0.999689789065841
13.4448160535117,0.00240437866839627,0.000377226965689746,0.000109056817820807,0.998258692298165,0.999433945300146,0.999697769227604
13.494983277592,0.00234488811553701,0.000366725574081476,0.000106154290473004,0.998301186086732,0.999448526351439,0.999705545380152
13.5451505016722,0.00228686782786447,0.000356499342741184,0.000103329663507346,0.99834262562138,0.999462747323622,0.999713122289731
13.5953177257525,0.00223028155122051,0.00034654293656008,0.00010058082411013,0.998383036777086,0.999476617558795,0.999720504411628
13.6454849498328,0.00217509392138338,0.000336851215335819,9.79057175378717e-05,0.998422444761829,0.999490146151803,0.999727695908622
13.695652173913,0.00212127044242139,0.000327419215724992,9.53023454988156e-05,0.998460874135246,0.999503341956346,0.999734700672347
13.7458193979933,0.00206877746556255,0.000318242132991878,9.27687645699837e-05,0.998498348827323,0.999516213590829,0.999741522347143
13.7959866220736,0.00201758216856307,0.000309315302716617,9.03030846692854e-05,0.998534892157121,0.999528769443947,0.999748164355989
13.8461538461538,0.0019676525355814,0.000300634182630801,8.79034675635992e-05,0.998570526851449,0.999541017680021,0.999754629927974
13.8963210702341,0.00191895733751934,0.000292194334750331,8.55681254265939e-05,0.998605275063493,0.999552966244119,0.999760922126834
13.9464882943144,0.00187146611285072,0.00028399140797396,8.32953194285224e-05,0.998639158391301,0.999564622866941,0.999767043879984
13.9966555183946,0.00182514914889254,0.000276021121311298,8.10833583775317e-05,0.998672197896101,0.999575995069532,0.999772998007533
14.0468227424749,0.0017799774635423,0.000268279247896238,7.89305973878385e-05,0.998704414120373,0.999587090167801,0.999778787250768
14.0969899665552,0.00173592278744183,0.000260761599930953,7.68354365956458e-05,0.998735827105631,0.999597915276887,0.99978441429962
14.1471571906355,0.00169295754657472,0.000253464014692008,7.4796319905257e-05,0.998766456409831,0.999608477315383,0.999789881818698
14.1973244147157,0.00165105484528527,0.000246382341714109,7.28117337722711e-05,0.998796321124367,0.999618783009438,0.999795192471469
14.247491638796,0.00161018844970084,0.000239512431248938,7.0880206023638e-05,0.99882543989058,0.999628838896753,0.999800348942303
14.2976588628763,0.00157033277155727,0.000232850124076917,6.90003047079113e-05,0.998853830915725,0.999638651330494,0.999805353956072
14.3478260869565,0.00153146285241301,0.000226391242728968,6.71706369812508e-05,0.998881511988357,0.999648226483133,0.999810210295127
14.3979933110368,0.00149355434824572,0.000220131584154149,6.53898480198478e-05,0.998908500493063,0.999657570350239,0.999814920813489
14.4481605351171,0.00145658351441558,0.00021406691384768,6.36566199698763e-05,0.998934813424527,0.999666688754224,0.999819488448176
14.4983277591973,0.00142052719100305,0.000208192961433161,6.19696709225348e-05,0.99896046740088,0.999675587348077,0.999823916227617
14.5484949832776,0.00138536278848767,0.00020250541767289,6.03277539170666e-05,0.998985478676301,0.999684271619072,0.99982820727719
14.5986622073579,0.00135106827378406,0.000196999932861805,5.87296559781958e-05,0.99900986315286,0.999692746892488,0.999832364821922
14.6488294314381,0.00131762215660736,0.000191672116543899,5.71741971719941e-05,0.999033636391593,0.999701018335326,0.999836392186467
14.6989966555184,0.00128500347617888,0.000186517538475336,5.56602296959419e-05,0.999056813622791,0.999709090960053,0.99984029279252
14.7491638795987,0.00125319178824301,0.000181531730746147,5.41866369889732e-05,0.99907940975552,0.999716969628359,0.999844070153819
14.7993311036789,0.00122216715240797,0.000176710190962453,5.27523328717194e-05,0.999101439386379,0.999724659054945,0.999847727868981
14.8494983277592,0.00119191011978792,0.000172048386383629,5.13562607065143e-05,0.999122916807508,0.999732163811341,0.999851269612397
14.8996655518395,0.0011624017209475,0.000167541758903776,4.99973925829345e-05,0.999143856013884,0.999739488329752,0.999854699123469
14.9498327759197,0.00113362345414014,0.000163185730764101,4.86747285264322e-05,0.999164270709918,0.999746636906932,0.999858020194481
15,0.00110555727382944,0.000158975710882309,4.73872957287291e-05,0.999184174315407,0.999753613708091,0.999861236657404

